Gravitational Waves from an Axion-Dark Photon System: A Lattice Study

In this work, we present a lattice study of an axion - dark photon system in the early Universe and show that the stochastic gravitational wave (GW) background produced by this system may be probed by future GW experiments across a vast range of frequencies. The numerical simulation on the lattice allows us to take into account non-linear backreaction effects and enables us to accurately predict the final relic abundance of the axion or axion-like particle (ALP) as well as its inhomogeneities, and gives a more precise prediction of the GW spectrum. Importantly, we find that the GW spectrum has more power at high momenta due to $2\rightarrow1$ processes. Furthermore, we find the degree of polarization of the peak of the GW spectrum depends on the ALP-dark photon coupling and that the polarization can be washed out or even flipped for large values thereof. In line with recent results in the literature, we find the ALP relic abundance may be suppressed by two orders of magnitude and discuss possible extensions of the model that expand the viable parameter space. Finally, we discuss the possibility to probe ultralight ALP dark matter via spectral distortions of the CMB.

==> OmegaGWspectra/ReadMe.txt <==
These are the gravitational wave spectra $d\Omega_{GW}/d ln(k)$ for axion mass $m=10^-2$ eV and decay constant $f=10^17$ GeV. 
$\alpha$ and $\theta$ are varied, according to the filename.

The first column are the momenta $k/m$, the second one the initially subdominant polarization and the third the dominant one. These are spectra at $a=40 a_{osc}$, when the spectrum has converged, but no further redshift has been applied. 

==> OmegaGWspectra/alpha100theta1.csv <==
1.581138830084189761e+00,2.482792661629233262e-10,7.541159138515590618e-10
2.549509756796392690e+00,2.931997263426611097e-10,9.970557691982573047e-10
3.535533905932737753e+00,5.641950968780302873e-10,1.765090334073763574e-09
4.527692569068708650e+00,8.941100429270057903e-10,2.448827799486461287e-09
5.522680508593630577e+00,1.009331600274054616e-09,2.174514130230461787e-09
6.519202405202648265e+00,1.233262353848394380e-09,1.764358126629811040e-09
7.516648189186454054e+00,1.589319180688420770e-09,2.070973825615410292e-09
8.514693182963201323e+00,1.775961011496619835e-09,2.328595567060379929e-09
9.513148795220224940e+00,2.114214585695182373e-09,2.269409617641075990e-09
1.051189802081431957e+01,2.560668703825020473e-09,2.163124610575744520e-09
1.151086443322133768e+01,2.715146245590748198e-09,1.960109804106459677e-09
1.250999600319680383e+01,2.687587610272018473e-09,1.834010956185072890e-09
1.350925608610629780e+01,2.702734449643742000e-09,1.882842150659237664e-09
1.450861812854690847e+01,2.868890565282269118e-09,1.998771637397655032e-09
1.550806241927082141e+01,3.157550475878087237e-09,2.051201957879980917e-09
1.650757401921917733e+01,3.475125244345719974e-09,2.162193673792726472e-09
1.750714140001159791e+01,3.709102317334437709e-09,2.388032922888932274e-09
1.850675552332174689e+01,3.664390117186804765e-09,2.339353819050757152e-09
1.950640920313115956e+01,3.686896573263716772e-09,2.194072164944637299e-09
2.050609665440987683e+01,3.981477122753568225e-09,2.258952978326552802e-09
2.150581316760656847e+01,4.048795343964409333e-09,2.331029994904441244e-09
2.250555486985379616e+01,4.007699839615673520e-09,2.366276020383932029e-09
2.350531854708631840e+01,4.126386254670695077e-09,2.520696391813694449e-09
2.450510150968569434e+01,4.360657719988235725e-09,2.737368592119634763e-09
2.550490148971369564e+01,4.529723734034625362e-09,2.794218995809435587e-09
2.650471656139714227e+01,4.605414378923974293e-09,2.803348907129858375e-09
2.750454507895013734e+01,4.733640004621543078e-09,2.915053903341072431e-09
2.850438562747844884e+01,4.805727462240080337e-09,3.002212447920984175e-09
2.950423698386385851e+01,4.696520714535298008e-09,2.937938957781814488e-09
3.050409808533928668e+01,4.773795411534977785e-09,3.039080420022268967e-09
3.150396800404672959e+01,5.201845285588170671e-09,3.395949305305383242e-09
3.250384592629001901e+01,5.357773041815010138e-09,3.488292854451594306e-09
3.350373113550191562e+01,5.295675254905713523e-09,3.483759614496729268e-09
3.450362299817223999e+01,5.418321702007131510e-09,3.634186977220864664e-09
3.550352095215346537e+01,5.586797957370242071e-09,3.728859155298871464e-09
3.650342449688795909e+01,5.619300328098073383e-09,3.746038582844469299e-09
3.750333318519835046e+01,5.651982010163099148e-09,3.786508758111739234e-09
3.850324661635691115e+01,5.754947684306389402e-09,3.875722297029312601e-09
3.950316443020736301e+01,5.773966638073168367e-09,3.963948799996830426e-09
4.050308630215727135e+01,6.051863007197860528e-09,4.206898878024789885e-09
4.150301193889426798e+01,6.244317023802507258e-09,4.407852172560335943e-09
4.250294107470682548e+01,6.061294849688723001e-09,4.361275220451842307e-09
4.350287346831241564e+01,6.059660241641613932e-09,4.415891308842041010e-09
4.450280890011325852e+01,6.247098918750915309e-09,4.624117592449325810e-09
4.550274716981382994e+01,6.443143235509347816e-09,4.736912461411414693e-09
4.650268809434568595e+01,6.465418724080152205e-09,4.705454068379999294e-09
4.750263150605447748e+01,6.466460973621481095e-09,4.779360766432579133e-09
4.850257725111109863e+01,6.684105462995378193e-09,5.061687518738624258e-09
4.950252518811540625e+01,6.874944838529901004e-09,5.218466330942511987e-09
5.050247518686583703e+01,6.909163244450293850e-09,5.268814330523996358e-09
5.150242712727236238e+01,6.915416338355650061e-09,5.398058430550935071e-09
5.250238089839355382e+01,6.980753451421580787e-09,5.514042136334504766e-09
5.350233639758173609e+01,7.007485457283170984e-09,5.579059094936897458e-09
5.450229352972221619e+01,7.046773498894295201e-09,5.624751769367815497e-09
5.550225220655465108e+01,7.092794196511663514e-09,5.693879190121517896e-09
5.650221234606658527e+01,7.169121969563045192e-09,5.825348476103626730e-09
5.750217387195026930e+01,7.417346720682467537e-09,6.027565213660159712e-09
5.850213671311501429e+01,7.472558232519221016e-09,6.098558152425986227e-09
5.950210080324894335e+01,7.387010626653104639e-09,6.071440607071487709e-09
6.050206608042406486e+01,7.509266692966213843e-09,6.149130278300583745e-09
6.150203248673981449e+01,7.586195132523514370e-09,6.247070972318653014e-09
6.250199996800102298e+01,7.557039340218554094e-09,6.385793517132677767e-09
6.350196847342608208e+01,7.560694257821776845e-09,6.515043711424898487e-09
6.450193795538238817e+01,7.529955925467183197e-09,6.505062531264832541e-09
6.550190836914599402e+01,7.663977517154132204e-09,6.625944915163175074e-09
6.650187967268293221e+01,7.886562859811154698e-09,6.829075647179743847e-09
6.750185182644992210e+01,7.783774791257627135e-09,6.814693107647077889e-09
6.850182479321262008e+01,7.691485139254494520e-09,6.888538246539381274e-09
6.950179853787957995e+01,7.825969226177517012e-09,7.143386849303138290e-09
7.050177302735018259e+01,7.912477129771864614e-09,7.209174611984658058e-09
7.150174823037545480e+01,7.861007466010398334e-09,7.094686704095756074e-09
7.250172411743048428e+01,7.764339399286743567e-09,7.094342745836407662e-09
7.350170066059695273e+01,7.828439549371649792e-09,7.263258485239708849e-09
7.450167783345551697e+01,7.931418868179598840e-09,7.390831754231941984e-09
7.550165561098643252e+01,7.965019421583264809e-09,7.420006907364997122e-09
7.650163396947806405e+01,8.011079542594315948e-09,7.410203767125503483e-09
7.750161288644255819e+01,7.975865854789449370e-09,7.377965507585413021e-09
7.850159234053789703e+01,7.982916829563345125e-09,7.458813235734439862e-09
7.950157231149582060e+01,8.127801913833040419e-09,7.593792680676293399e-09
8.050155278005510695e+01,8.145174688967365005e-09,7.607525966476939470e-09
8.150153372789986861e+01,8.025860026619597141e-09,7.642061076501451002e-09
8.250151513760216915e+01,7.970904592030404381e-09,7.767945330216459024e-09
8.350149699256893143e+01,7.998311921441702739e-09,7.758822775381083296e-09
8.450147927699255490e+01,8.046640866087263015e-09,7.647484454205573503e-09
8.550146197580482976e+01,8.136202125356603706e-09,7.683736899397231858e-09
8.650144507463444654e+01,8.189404537733133688e-09,7.806815323985118346e-09
8.750142855976696410e+01,8.142337675123932244e-09,7.860247171301380542e-09
8.850141241810777615e+01,8.054806484779181425e-09,7.812842336108961176e-09
8.950139663714750782e+01,8.025036507408046709e-09,7.787581982699796168e-09
9.050138120492968596e+01,8.014785918653772044e-09,7.852871127562559155e-09
9.150136611002045584e+01,7.913166482516758140e-09,7.884006045471570718e-09
9.250135134148041516e+01,7.887109639935699240e-09,7.847383249008347393e-09
9.350133688883811089e+01,8.017787896413556242e-09,7.881750031155331362e-09
9.450132274206535499e+01,8.073423479949413165e-09,7.942635831428201381e-09
9.550130889155394698e+01,8.024659031603773235e-09,7.920968654978380913e-09
9.650129532809391719e+01,7.924742575408461858e-09,7.829285550471411252e-09
9.750128204285316258e+01,7.828715507475709764e-09,7.756812026972401874e-09
9.850126902735823364e+01,7.814819101637643314e-09,7.766305100962296765e-09
9.950125627347624402e+01,7.785571469046449932e-09,7.765054051913287193e-09
1.005012437733981301e+02,7.770617609759504782e-09,7.806012507248914149e-09
1.015012315196224790e+02,7.770648099199935254e-09,7.895180535529245491e-09
1.025012195049405221e+02,7.719684210002826373e-09,7.872699395294623340e-09
1.035012077224222509e+02,7.638177706752527501e-09,7.745023626840136599e-09
1.045011961654028028e+02,7.603041758883411455e-09,7.640797090723627923e-09
1.055011848274700412e+02,7.648068685440303145e-09,7.636117682465814961e-09
1.065011737024526752e+02,7.654668112199547337e-09,7.685555833373413262e-09
1.075011627844089901e+02,7.593982211517864009e-09,7.686117179725428745e-09
1.085011520676163315e+02,7.574599090873004518e-09,7.707957399743830357e-09
1.095011415465610440e+02,7.564135584836711630e-09,7.732913649774269289e-09
1.105011312159291919e+02,7.483132533070382234e-09,7.630668505539442461e-09
1.115011210705973212e+02,7.356496127838109194e-09,7.515800036271772293e-09
1.125011111056241901e+02,7.268706181049789556e-09,7.486017469453534155e-09
1.135011013162427531e+02,7.217384209515746226e-09,7.455838990274968918e-09
1.145010916978523881e+02,7.179971365190598287e-09,7.432596879967327519e-09
1.155010822460118760e+02,7.107703432781855497e-09,7.365937140682288740e-09
1.165010729564324663e+02,7.014353003558741103e-09,7.248242757441391477e-09
1.175010638249713821e+02,6.997322285315446289e-09,7.175372922005797994e-09
1.185010548476257100e+02,6.992402463164320461e-09,7.117032156656561902e-09
1.195010460205265304e+02,6.938861631973294138e-09,7.064580812480146497e-09
1.205010373399333048e+02,6.849897729933087823e-09,7.040843795242747635e-09
1.215010288022286744e+02,6.775780525915479358e-09,7.038158147370094067e-09
1.225010204039133725e+02,6.717159124154171143e-09,7.025953271247550500e-09
1.235010121416014925e+02,6.638410643500936880e-09,6.982627003402013310e-09
1.245010040120158976e+02,6.567598887980490816e-09,6.882862436156477638e-09
1.255009960119839150e+02,6.500560896876410926e-09,6.778332977420336488e-09
1.265009881384331294e+02,6.429765722288937565e-09,6.735769769465910783e-09
1.275009803883876174e+02,6.404939811470031256e-09,6.727208721563797832e-09
1.285009727589639681e+02,6.314722311964948973e-09,6.639236250596095262e-09
1.295009652473679296e+02,6.194113220848993468e-09,6.501491736134150262e-09
1.305009578508908703e+02,6.167244143133175835e-09,6.413104350016643135e-09
1.315009505669065391e+02,6.123431554864332265e-09,6.389092379583820787e-09
1.325009433928679528e+02,6.027027017923749346e-09,6.354457633378157630e-09
1.335009363263044690e+02,5.922875269093658973e-09,6.234155051782050182e-09
1.345009293648188873e+02,5.855825024678151983e-09,6.185666747918893402e-09
1.355009225060848053e+02,5.809269366166548523e-09,6.188995251917739839e-09
1.365009157478439761e+02,5.725549965937496410e-09,6.118679093258867953e-09
1.375009090879038354e+02,5.620052206329658967e-09,6.010709399097202707e-09
1.385009025241351992e+02,5.580221304336024926e-09,5.905487498319378761e-09
1.395008960544698482e+02,5.565850622453933896e-09,5.855250431000470063e-09
1.405008896768985096e+02,5.473551307201943114e-09,5.800018732675813811e-09
1.415008833894686120e+02,5.376699428558049241e-09,5.712635750147936417e-09
1.425008771902825515e+02,5.324672893421146872e-09,5.669913543515905932e-09
1.435008710774955318e+02,5.244736962045018289e-09,5.587137237412125657e-09
1.445008650493138020e+02,5.130401517829594430e-09,5.437558390676577132e-09
1.455008591039929229e+02,5.096605388708775386e-09,5.392041786827492520e-09
1.465008532398361183e+02,5.089539863724998592e-09,5.408971468236641516e-09
1.475008474551925985e+02,4.972083929005936929e-09,5.324076315131723039e-09
1.485008417484560823e+02,4.854577828044632767e-09,5.212651181150318791e-09
1.495008361180632335e+02,4.807451345630332796e-09,5.165509880149973805e-09
1.505008305624922684e+02,4.757351376351096899e-09,5.116254536218375444e-09
1.515008250802615350e+02,4.690030159245637415e-09,5.021820044221107739e-09
1.525008196699283189e+02,4.626722981290705706e-09,4.952270992849633867e-09
1.535008143300874792e+02,4.558455948400618105e-09,4.897362652439687893e-09
1.545008090593702832e+02,4.492208646290301049e-09,4.819751882179520130e-09
1.555008038564431274e+02,4.438890410620228842e-09,4.749678024249548529e-09
1.565007987200065429e+02,4.342574864510554220e-09,4.648826150619217456e-09
1.575007936487940299e+02,4.231964322585614545e-09,4.547347667147747017e-09
1.585007886415711198e+02,4.199302840861688934e-09,4.513840130594287660e-09
1.595007836971342385e+02,4.185165139678169454e-09,4.472300690061941276e-09
1.605007788143097969e+02,4.094677185119177226e-09,4.368741826364027565e-09
1.615007739919533378e+02,3.980932587720097894e-09,4.280088831876248094e-09
1.625007692289485988e+02,3.935224317073195312e-09,4.247180687448509063e-09
1.635007645242064314e+02,3.904408744245051545e-09,4.209118530833036126e-09
1.645007598766644037e+02,3.823250242946889083e-09,4.128823360823389533e-09
1.655007552852856065e+02,3.743578705229503672e-09,4.059279373888708773e-09
1.665007507490581702e+02,3.691952447558069991e-09,4.007140749017266533e-09
1.675007462669942697e+02,3.647363338812754384e-09,3.941903925467956974e-09
1.685007418381295849e+02,3.590662457086166424e-09,3.871860074061707039e-09
1.695007374615225615e+02,3.512477508377931209e-09,3.790989513087460368e-09
1.705007331362537002e+02,3.460156937021863785e-09,3.732285044620512587e-09
1.715007288614249603e+02,3.447745670918568514e-09,3.708185277858390369e-09
1.725007246361591342e+02,3.387281153365192691e-09,3.642041154660984415e-09
1.735007204595992221e+02,3.285110377535434471e-09,3.534207637219785341e-09
1.745007163309079488e+02,3.227589323398552908e-09,3.460245225510111992e-09
1.755007122492669396e+02,3.211169176561199525e-09,3.436371557428337367e-09
1.765007082138765782e+02,3.165804931991459045e-09,3.391651101299332728e-09
1.775007042239551254e+02,3.074767407883570270e-09,3.305219622641651589e-09
1.785007002787384067e+02,3.006132710411589889e-09,3.245213104947600468e-09
1.795006963774792723e+02,2.973603230268254533e-09,3.202280076157096484e-09
1.805006925194471421e+02,2.933314771724063214e-09,3.145616464591663542e-09
1.815006887039275227e+02,2.870016969099992676e-09,3.081829665706928355e-09
1.825006849302215812e+02,2.808562886942887197e-09,3.025441895738720379e-09
1.835006811976456902e+02,2.765714314618330848e-09,2.985663419058538741e-09
1.845006775055311152e+02,2.710696078326060721e-09,2.929521300764811228e-09
1.855006738532235033e+02,2.651000296787429995e-09,2.870640466485660043e-09
1.865006702400825418e+02,2.604529809534113352e-09,2.824028242507801343e-09
1.875006666654815035e+02,2.561375934719013246e-09,2.769674139329745318e-09
1.885006631288070480e+02,2.526184783291321311e-09,2.723041773280477503e-09
1.895006596294588235e+02,2.484565176131267452e-09,2.678143198683135707e-09
1.905006561668489269e+02,2.432009496789967235e-09,2.629357650032778461e-09
1.915006527404019039e+02,2.382253087773809677e-09,2.581926664805437119e-09
1.925006493495541804e+02,2.340380492916425891e-09,2.531172513316104077e-09
1.935006459937537215e+02,2.302264059856258096e-09,2.487733829546269050e-09
1.945006426724601170e+02,2.250549718640143448e-09,2.439325113872377821e-09
1.955006393851436712e+02,2.201487129173521095e-09,2.385875390633712140e-09
1.965006361312858587e+02,2.171770982587826337e-09,2.351874269840812258e-09
1.975006329103783287e+02,2.130196036413143533e-09,2.315284575151858058e-09
1.985006297219230191e+02,2.078352303138178770e-09,2.260104571182358702e-09
1.995006265654321282e+02,2.041614763723776506e-09,2.211160721911957205e-09
2.005006234404272334e+02,2.008308593447704707e-09,2.172717232921384567e-09
2.015006203464396322e+02,1.976709749954965614e-09,2.135322157946934959e-09
2.025006172830098023e+02,1.947881753272499217e-09,2.096494344977108485e-09
2.035006142496872314e+02,1.901624322727747294e-09,2.048441022281146586e-09
2.045006112460302745e+02,1.851572285121469810e-09,2.003515000766946337e-09
2.055006082716058700e+02,1.826792849469403894e-09,1.980947083311185886e-09
2.065006053259892838e+02,1.799269795670490424e-09,1.957105314266428101e-09
2.075006024087640810e+02,1.756876911783174054e-09,1.916228301823169334e-09
2.085005995195217849e+02,1.722405694287916610e-09,1.868972059277284941e-09
2.095005966578615926e+02,1.684046699602498122e-09,1.819925770655069677e-09
2.105005938233904317e+02,1.652656230287916669e-09,1.790810046107793401e-09
2.115005910157227333e+02,1.630134839690151054e-09,1.771721477249197571e-09
2.125005882344799772e+02,1.600724704948308657e-09,1.735793909826817440e-09
2.135005854792909190e+02,1.567359551802145432e-09,1.692892627106573362e-09
2.145005827497911639e+02,1.525609189204157102e-09,1.653559563763225037e-09
2.155005800456230531e+02,1.493181480384663576e-09,1.627079308413019002e-09
2.165005773664356923e+02,1.472080351654293247e-09,1.603269054550265225e-09
2.175005747118843829e+02,1.446420928724044398e-09,1.572496287982469588e-09
2.185005720816309633e+02,1.414441219124444815e-09,1.538752915671178428e-09
2.195005694753432692e+02,1.380231548294275385e-09,1.502849607566581623e-09
2.205005668926953319e+02,1.354607668471169534e-09,1.475093608141435875e-09
2.215005643333668957e+02,1.332311585670460753e-09,1.450143703901790331e-09
2.225005617970435310e+02,1.307234252673070911e-09,1.418704926004250193e-09
2.235005592834165498e+02,1.280792740220094443e-09,1.385904851589412075e-09
2.245005567921826071e+02,1.255673195379808180e-09,1.356587497650636450e-09
2.255005543230437866e+02,1.230298938600091127e-09,1.329560299072275998e-09
2.265005518757073730e+02,1.204110538972535612e-09,1.307548948436655706e-09
2.275005494498859377e+02,1.178051619090875423e-09,1.280723706839803291e-09
2.285005470452970542e+02,1.151656483156960623e-09,1.247509565500091470e-09
2.295005446616630422e+02,1.128564420448206700e-09,1.223422152480685047e-09
2.305005422987113093e+02,1.105676958555981245e-09,1.199831159826870456e-09
2.315005399561737534e+02,1.085334580760231867e-09,1.175978314079695753e-09
2.325005376337870189e+02,1.068756025992188166e-09,1.156973825625223190e-09
2.335005353312921841e+02,1.047708234311279485e-09,1.133597632438838104e-09
2.345005330484346757e+02,1.021871600248568603e-09,1.105164452822403435e-09
2.355005307849644964e+02,9.987609207770775963e-10,1.077482095400123611e-09
2.365005285406356279e+02,9.791816230256443941e-10,1.056805025192749481e-09
2.375005263152063435e+02,9.603028156626675313e-10,1.040894086642202921e-09
2.385005241084388103e+02,9.403828402969208742e-10,1.021720393202063243e-09
2.395005219200994020e+02,9.195195498357056000e-10,1.000713999104091415e-09
2.405005197499581584e+02,9.000635884262136720e-10,9.789616707260572588e-10
2.415005175977890133e+02,8.796627929096250310e-10,9.552807118735519821e-10
2.425005154633697089e+02,8.606832898770109027e-10,9.345497376939779512e-10
2.435005133464814833e+02,8.456768362700330367e-10,9.169402307872264764e-10
2.445005112469092410e+02,8.289935485351151884e-10,8.989036997136729908e-10
2.455005091644414676e+02,8.095618049854357490e-10,8.785159297760182539e-10
2.465005070988698606e+02,7.900775561124743699e-10,8.568553297172917488e-10
2.475005050499897834e+02,7.730418361270303337e-10,8.394584205021287281e-10
2.485005030175995557e+02,7.598323085289144985e-10,8.245843121313783230e-10
2.495005010015010214e+02,7.459221701140574467e-10,8.077982709317641477e-10
2.505004990014990369e+02,7.291934421729561774e-10,7.903555193435317303e-10
2.515004970174015568e+02,7.141833182187499021e-10,7.758080024825191675e-10
2.525004950490196620e+02,6.968914427003262123e-10,7.587043745156063678e-10
2.535004930961673608e+02,6.769810760760399724e-10,7.373232037071988019e-10
2.545004911586616458e+02,6.623935657672549794e-10,7.206866311459021959e-10
2.555004892363222098e+02,6.505125586645805833e-10,7.080359689185860516e-10
2.565004873289717580e+02,6.378994817520806196e-10,6.947960853396353474e-10
2.575004854364356675e+02,6.243677210102962347e-10,6.794253670774909204e-10
2.585004835585419301e+02,6.095746114047715277e-10,6.622918190348202629e-10
2.595004816951213797e+02,5.951760627415623735e-10,6.471763479696977051e-10
2.605004798460071811e+02,5.808242975100318718e-10,6.332318943878099963e-10
2.615004780110353977e+02,5.675946669358736380e-10,6.186653774811007115e-10
2.625004761900442531e+02,5.562865744474692966e-10,6.055606054603942865e-10
2.635004743828746996e+02,5.446820969068975541e-10,5.930263110994008623e-10
2.645004725893699060e+02,5.327460855309118955e-10,5.812385445862336927e-10
2.655004708093753720e+02,5.200220603620873575e-10,5.686421477650173100e-10
2.665004690427392120e+02,5.066145965440892272e-10,5.531001600511387582e-10
2.675004672893114730e+02,4.939445255688819348e-10,5.390948167630265887e-10
2.685004655489446463e+02,4.823317062351089438e-10,5.279871081889752157e-10
2.695004638214932697e+02,4.723273632496003235e-10,5.160505702535758845e-10
2.705004621068141546e+02,4.633652108234598887e-10,5.042228714720656178e-10
2.715004604047661587e+02,4.533471880627371992e-10,4.937873126969049468e-10
2.725004587152102431e+02,4.415231308286056135e-10,4.822557833899916698e-10
2.735004570380093583e+02,4.298506212856638621e-10,4.700804829610017376e-10
2.745004553730284442e+02,4.196779492109654525e-10,4.591226488553686438e-10
2.755004537201346011e+02,4.096746160653423776e-10,4.486249307637684170e-10
2.765004520791964637e+02,3.988635652962037252e-10,4.371684829647868544e-10
2.775004504500848270e+02,3.893081574607372361e-10,4.259649371729929297e-10
2.785004488326724186e+02,3.813333498914613907e-10,4.163285638335806925e-10
2.795004472268336144e+02,3.724626335377279248e-10,4.072128060676238887e-10
2.805004456324446096e+02,3.625871710547136940e-10,3.967418445584066995e-10
2.815004440493833613e+02,3.531087891499536551e-10,3.861331922037714166e-10
2.825004424775295888e+02,3.446271322319594885e-10,3.775445279746177035e-10
2.835004409167647168e+02,3.359995204796753783e-10,3.682664566390512888e-10
2.845004393669718183e+02,3.270957472237145064e-10,3.582660425625478249e-10
2.855004378280355581e+02,3.185611980713343659e-10,3.494358498860819325e-10
2.865004362998422494e+02,3.100983007883752128e-10,3.401162199982353908e-10
2.875004347822799673e+02,3.024758689039129797e-10,3.313687402158046863e-10
2.885004332752379241e+02,2.951497416313830670e-10,3.238761686772745299e-10
2.895004317786071510e+02,2.878558035181271325e-10,3.161202343095720427e-10
2.905004302922803276e+02,2.804889980072712105e-10,3.078722527733974067e-10
2.915004288161511568e+02,2.724830211492735090e-10,2.997098078627889187e-10
2.925004273501151602e+02,2.650496758160990079e-10,2.917277054022988744e-10
2.935004258940692239e+02,2.581807948804339964e-10,2.830737670191931182e-10
2.945004244479114845e+02,2.515141982812682909e-10,2.751334373999775477e-10
2.955004230115415567e+02,2.444532872408245984e-10,2.680062607701119486e-10
2.965004215848604758e+02,2.371684873217388067e-10,2.607128977332887717e-10
2.975004201677705282e+02,2.310435953148344524e-10,2.540649212297177658e-10
2.985004187601752506e+02,2.251708947638525650e-10,2.470272768746272046e-10
2.995004173619796575e+02,2.187895470853562035e-10,2.399163538027710735e-10
3.005004159730898436e+02,2.123458211112782622e-10,2.337159150739252306e-10
3.015004145934131543e+02,2.060626707821444673e-10,2.272902456456338070e-10
3.025004132228582989e+02,2.003324570589289005e-10,2.207167620212052078e-10
3.035004118613350670e+02,1.948810304237007185e-10,2.143599897034328520e-10
3.045004105087544986e+02,1.894161550299404102e-10,2.081028917336321259e-10
3.055004091650288274e+02,1.838644320020899735e-10,2.023839340220721638e-10
3.065004078300712536e+02,1.783126108301468017e-10,1.967399935208285080e-10
3.075004065037963414e+02,1.727442093736526136e-10,1.905554650843815457e-10
3.085004051861196217e+02,1.673860808387090178e-10,1.847603454845704961e-10
3.095004038769578187e+02,1.625774803872929309e-10,1.793871131333601468e-10
3.105004025762285664e+02,1.580648307780225914e-10,1.740794264233479352e-10
3.115004012838506924e+02,1.535088524251982397e-10,1.690961411541840927e-10
3.125003999997440474e+02,1.484738035092415531e-10,1.638513941492975171e-10
3.135003987238293917e+02,1.434633054642610929e-10,1.584500241598472449e-10
3.145003974560286792e+02,1.390325011051080307e-10,1.534338610992976878e-10
3.155003961962647168e+02,1.349310404478449659e-10,1.488174589049370659e-10
3.165003949444613340e+02,1.306706039613678600e-10,1.442632805055193932e-10
3.175003937005433841e+02,1.262915738124044859e-10,1.393767513068990835e-10
3.185003924644364020e+02,1.222547998857617526e-10,1.345993240203987165e-10
3.195003912360671734e+02,1.184489948698095363e-10,1.303065878470194679e-10
3.205003900153633367e+02,1.145583386655368676e-10,1.262827602230667451e-10
3.215003888022532692e+02,1.105764038617983980e-10,1.221901587928481913e-10
3.225003875966663145e+02,1.069537178465404483e-10,1.180069783865087637e-10
3.235003863985327826e+02,1.035133634322403041e-10,1.139854412615830317e-10
3.245003852077837223e+02,9.993283229473448580e-11,1.103967668262928237e-10
3.255003840243510354e+02,9.672424024886839752e-11,1.073714350208421802e-10
3.265003828481675896e+02,9.343643553414320121e-11,1.038181677427618082e-10
3.275003816791668783e+02,8.955426055996270148e-11,9.926866087723598564e-11
3.285003805172834177e+02,8.578745107711560950e-11,9.486980165161479677e-11
3.295003793624522928e+02,8.252165391590091038e-11,9.118491165052664142e-11
3.305003782146096114e+02,7.974423569959554729e-11,8.818731288026180758e-11
3.315003770736920501e+02,7.704931736422223648e-11,8.521956853632160136e-11
3.325003759396371379e+02,7.390029426863667482e-11,8.174368512312275301e-11
3.335003748123830860e+02,7.093793424309212187e-11,7.857604866634919273e-11
3.345003736918690151e+02,6.850409359652834279e-11,7.596658340956782604e-11
3.355003725780345576e+02,6.576136497932567442e-11,7.305597542797095817e-11
3.365003714708202551e+02,6.274938655369584247e-11,6.986318226442290703e-11
3.375003703701671611e+02,6.017870602719597498e-11,6.698533521536124951e-11
3.385003692760171816e+02,5.804336684562006320e-11,6.455458714943937133e-11
3.395003681883129047e+02,5.584621723655932836e-11,6.214215720106822241e-11
3.405003671069974303e+02,5.361207587772446146e-11,5.965503815727337082e-11
3.415003660320146537e+02,5.159276519791744331e-11,5.742243489338251038e-11
3.425003649633092095e+02,4.968519511531278726e-11,5.531644901582516839e-11
3.435003639008262439e+02,4.779536822197523630e-11,5.324355095080251847e-11
3.445003628445114146e+02,4.577093986107920418e-11,5.108158227496089252e-11
3.455003617943113454e+02,4.382654940087124469e-11,4.887763576206682404e-11
3.465003607501729448e+02,4.226301702398872372e-11,4.699413335868877677e-11
3.475003597120440304e+02,4.067554333734653707e-11,4.525776787994847120e-11
3.485003586798728179e+02,3.890392362773827334e-11,4.343734617614092552e-11
3.495003576536080914e+02,3.729222543895327264e-11,4.169666686610657865e-11
3.505003566331994307e+02,3.590716159874181786e-11,4.013059573176105952e-11
3.515003556185967568e+02,3.458354414615581124e-11,3.863162803665559392e-11
3.525003546097507297e+02,3.309378608695475131e-11,3.698621541899072195e-11
3.535003536066123502e+02,3.157075727959069640e-11,3.533335170363844608e-11
3.545003526091335289e+02,3.027656505016764349e-11,3.391309682224733270e-11
3.555003516172663467e+02,2.912514241583178557e-11,3.262348270108309950e-11
3.565003506309636236e+02,2.791878452823617703e-11,3.121547675676645811e-11
3.575003496501786913e+02,2.671326098553684330e-11,2.982321501720582987e-11
3.585003486748652790e+02,2.562027870656817961e-11,2.865442670275873663e-11
3.595003477049779121e+02,2.456166282373033571e-11,2.752467862747067966e-11
3.605003467404712865e+02,2.354311141341217448e-11,2.638077167889579838e-11
3.615003457813007799e+02,2.255390593098397404e-11,2.529325158852120212e-11
3.625003448274221682e+02,2.154132397239933447e-11,2.417100479953240127e-11
3.635003438787919663e+02,2.062692026118120235e-11,2.307758423356941981e-11
3.645003429353668025e+02,1.978031678035500051e-11,2.213313674306327800e-11
3.655003419971039875e+02,1.885447536020258622e-11,2.117466056907052309e-11
3.665003410639613435e+02,1.804087690732519686e-11,2.025275011336125029e-11
3.675003401358970336e+02,1.736658769349209363e-11,1.948152652311603325e-11
3.685003392128696760e+02,1.661409169523967384e-11,1.864646337137896479e-11
3.695003382948384001e+02,1.581217789247979912e-11,1.773721109264119199e-11
3.705003373817627335e+02,1.510810667826788044e-11,1.695802211399933805e-11
3.715003364736027152e+02,1.452032919424092919e-11,1.629672313356115681e-11
3.725003355703186685e+02,1.388363132182636955e-11,1.557255443135084520e-11
3.735003346718715420e+02,1.321229760150245765e-11,1.480544692606512381e-11
3.745003337782223980e+02,1.265324742691445880e-11,1.416734530623777902e-11
3.755003328893330945e+02,1.215388976164128382e-11,1.360780508832248768e-11
3.765003320051656601e+02,1.160323188944309967e-11,1.298990515270597956e-11
3.775003311256825782e+02,1.097651524354511573e-11,1.229604007362695109e-11
3.785003302508466732e+02,1.040959552886604936e-11,1.167038292429786974e-11
3.795003293806212241e+02,9.970300567643199788e-12,1.119715224844825107e-11
3.805003285149699082e+02,9.601039180661872751e-12,1.078956488911105896e-11
3.815003276538566297e+02,9.190817679494258545e-12,1.031725687344834510e-11
3.825003267972459753e+02,8.693495800192755361e-12,9.755970215567458949e-12
3.835003259451026452e+02,8.205367975326606131e-12,9.215019967161342512e-12
3.845003250973918512e+02,7.799917607411618237e-12,8.769907681005316716e-12
3.855003242540789756e+02,7.514076806671964098e-12,8.447080073746116201e-12
3.865003234151298557e+02,7.228400758919479463e-12,8.108659709229216120e-12
3.875003225805108968e+02,6.831901982815783159e-12,7.647045422055444218e-12
3.885003217501884478e+02,6.420625361723326706e-12,7.201278193059851625e-12
3.895003209241296531e+02,6.126960972966182729e-12,6.891865249401857016e-12
3.905003201023015436e+02,5.912314592503601894e-12,6.640972064207085208e-12
3.915003192846718321e+02,5.610758453166559394e-12,6.300573407203512083e-12
3.925003184712083453e+02,5.259373191907057005e-12,5.917786481239579219e-12
3.935003176618793646e+02,4.979003160912176223e-12,5.601821849247984087e-12
3.945003168566535123e+02,4.784634174883381233e-12,5.375936730907038461e-12
3.955003160554994110e+02,4.593359374016496965e-12,5.160880829471608528e-12
3.965003152583866495e+02,4.318507650990626937e-12,4.858325058981343651e-12
3.975003144652844185e+02,4.052360087068756942e-12,4.557092607096253439e-12
3.985003136761626479e+02,3.864784555442882578e-12,4.332216712401897523e-12
3.995003128909913812e+02,3.713353141297859144e-12,4.149979856613243937e-12
4.005003121097410030e+02,3.529403925740117965e-12,3.945091719501553048e-12
4.015003113323824664e+02,3.303324367262142802e-12,3.700812223019392291e-12
4.025003105588863832e+02,3.119236857302010512e-12,3.497725042585815633e-12
4.035003097892242749e+02,2.991553987014814940e-12,3.354717856424474769e-12
4.045003090233677199e+02,2.844627520463061310e-12,3.193583793452443361e-12
4.055003082612885237e+02,2.659892178840385854e-12,2.986347460040118584e-12
4.065003075029587194e+02,2.509560803075134117e-12,2.808593695535493346e-12
4.075003067483507380e+02,2.405747990111065046e-12,2.689328981225277710e-12
4.085003059974374082e+02,2.280635987846779286e-12,2.553927131552307416e-12
4.095003052501914453e+02,2.131760976664818066e-12,2.383033055719005928e-12
4.105003045065861897e+02,2.026738253056980961e-12,2.258691035052567786e-12
4.115003037665950956e+02,1.939580181553189972e-12,2.162721351061199489e-12
4.125003030301917306e+02,1.810409577741586252e-12,2.022587571013184915e-12
4.135003022973502311e+02,1.688032991141101367e-12,1.887769825624169612e-12
4.145003015680446197e+02,1.613139566362298414e-12,1.803443879817952709e-12
4.155003008422497146e+02,1.534739289687350665e-12,1.714046260239286523e-12
4.165003001199398796e+02,1.427005706783180853e-12,1.593243894445936989e-12
4.175002994010902171e+02,1.346071150273186491e-12,1.501825184903017315e-12
4.185002986856759435e+02,1.285570874404664062e-12,1.432354681865811456e-12
4.195002979736724456e+02,1.204007520000045417e-12,1.339580010737802413e-12
4.205002972650553943e+02,1.129609851777944134e-12,1.254149952221693665e-12
4.215002965598008018e+02,1.069958089222021129e-12,1.187813868015901012e-12
4.225002958578845664e+02,1.008087900527200007e-12,1.120724861218576137e-12
4.235002951592832119e+02,9.475817307893218689e-13,1.053501756154256377e-12
4.245002944639732050e+02,8.889497902207999345e-13,9.879162912986536638e-13
4.255002937719314673e+02,8.354653457746020080e-13,9.279741275937307238e-13
4.265002930831349204e+02,7.861098435923028229e-13,8.729255670016687187e-13
4.275002923975607132e+02,7.393935063338248872e-13,8.214691575551914966e-13
4.285002917151865631e+02,6.933508151662622480e-13,7.715130907676647028e-13
4.295002910359899033e+02,6.469060426264922882e-13,7.212147625565381142e-13
4.305002903599485649e+02,6.089810523999216652e-13,6.786242778832621570e-13
4.315002896870406630e+02,5.734258613481301416e-13,6.371847733709861728e-13
4.325002890172445404e+02,5.362951948198785538e-13,5.942348092285539258e-13
4.335002883505384261e+02,5.025548978697475065e-13,5.564379623324796035e-13
4.345002876869012880e+02,4.704195097242819093e-13,5.214548857104688181e-13
4.355002870263118666e+02,4.392129526948776853e-13,4.877605697158942765e-13
4.365002863687490731e+02,4.106190263241775876e-13,4.560987591708152682e-13
4.375002857141923300e+02,3.847655265118781296e-13,4.263748184458761068e-13
4.385002850626210602e+02,3.605458745589027630e-13,3.989149319344385747e-13
4.395002844140149136e+02,3.359668478095727572e-13,3.722907180130381481e-13
4.405002837683535404e+02,3.116661171757299974e-13,3.462459346482223805e-13
4.415002831256169884e+02,2.918450399091132251e-13,3.240345849005625151e-13
4.425002824857855330e+02,2.737818358657153947e-13,3.032272900394977552e-13
4.435002818488393928e+02,2.546791527344444292e-13,2.819561446154709743e-13
4.445002812147591271e+02,2.365801315303138216e-13,2.619945302438453697e-13
4.455002805835255799e+02,2.203535915814746048e-13,2.437273043824970628e-13
4.465002799551194244e+02,2.057138981819154711e-13,2.272529930000998646e-13
4.475002793295217316e+02,1.909301941980416276e-13,2.108122422596878857e-13
4.485002787067138570e+02,1.768210248755118258e-13,1.951725360284755444e-13
4.495002780866770991e+02,1.646977643678634032e-13,1.818335582509502570e-13
4.505002774693928700e+02,1.532540112838555993e-13,1.691375033275016261e-13
4.515002768548431504e+02,1.420306739052318993e-13,1.564444347878802789e-13
4.525002762430096368e+02,1.313406358160656929e-13,1.444870757584349072e-13
4.535002756338743666e+02,1.215324995692404629e-13,1.339375503519165873e-13
4.545002750274195478e+02,1.125843959788331601e-13,1.242041847056634385e-13
4.555002744236274452e+02,1.041156444842901828e-13,1.148317783096203039e-13
4.565002738224808922e+02,9.577838077483408557e-14,1.058286451710205002e-13
4.575002732239620968e+02,8.813110018769044700e-14,9.751184898747448632e-14
4.585002726280541765e+02,8.144498573800672492e-14,9.008448037371397525e-14
4.595002720347399077e+02,7.498975736701723689e-14,8.285583567143967763e-14
4.605002714440025215e+02,6.823617169476929635e-14,7.548909395700677873e-14
4.615002708558251356e+02,6.150960620275423164e-14,6.830100484566688529e-14
4.625002702701912085e+02,5.585447959538818469e-14,6.231409995655264176e-14
4.635002696870844261e+02,5.099262320494297098e-14,5.723850972245684196e-14
4.645002691064881901e+02,4.667316331149362756e-14,5.257758997367254992e-14
4.655002685283865276e+02,4.294913355731601196e-14,4.840764569176576574e-14
4.665002679527634086e+02,3.948635399081433091e-14,4.459834503690535736e-14
4.675002673796026329e+02,3.620398516340278791e-14,4.104286854580120001e-14
4.685002668088887958e+02,3.319600420678829311e-14,3.764693314073405320e-14
4.695002662406060381e+02,3.054613550361623761e-14,3.460970452967939892e-14
4.705002656747390120e+02,2.808348479510376682e-14,3.191751962453167742e-14
4.715002651112722560e+02,2.575761629614386066e-14,2.941906208397259708e-14
4.725002645501903658e+02,2.355928314764099738e-14,2.701693705956252663e-14
4.735002639914787324e+02,2.162844753317641025e-14,2.482348691995478126e-14
4.745002634351218376e+02,1.991754940204280077e-14,2.282357834672148017e-14
4.755002628811050158e+02,1.829897454160602613e-14,2.098812768462443214e-14
4.765002623294136583e+02,1.679939595806492098e-14,1.931094673615517256e-14
4.775002617800329858e+02,1.537563909321468163e-14,1.766972696895568605e-14
4.785002612329485601e+02,1.412567027986748141e-14,1.619466255141592948e-14
4.795002606881459997e+02,1.297483080639928237e-14,1.486604816168801303e-14
4.805002601456112075e+02,1.185799496461482123e-14,1.362022198298200852e-14
4.815002596053298021e+02,1.087097419427376918e-14,1.251524875431818221e-14
4.825002590672879137e+02,9.959983407205128091e-15,1.147952660241091237e-14
4.835002585314717862e+02,9.089104535856128741e-15,1.049486810049379106e-14
4.845002579978673225e+02,8.304628415501533015e-15,9.639898848594533585e-15
4.855002574664610506e+02,7.581304976731781851e-15,8.851685566172585018e-15
4.865002569372393850e+02,6.913103511782579934e-15,8.091410839124886737e-15
4.875002564101889106e+02,6.314377503012599372e-15,7.402967998288904722e-15
4.885002558852963261e+02,5.759830881515377538e-15,6.762680182872548279e-15
4.895002553625482733e+02,5.250774942650128338e-15,6.170995062425675884e-15
4.905002548419318487e+02,4.787831456997390363e-15,5.631483894911726308e-15
4.915002543234336940e+02,4.354672489435689696e-15,5.133795631790666052e-15
4.925002538070411902e+02,3.949850938964373846e-15,4.688252103957223724e-15
4.935002532927414336e+02,3.589388471086210205e-15,4.285576916422310174e-15
4.945002527805219188e+02,3.258750313986301404e-15,3.894198856363938396e-15
4.955002522703696286e+02,2.953635326398880794e-15,3.533750172867650844e-15
4.965002517622725122e+02,2.683435377216142327e-15,3.212994341349016223e-15
4.975002512562179504e+02,2.436473782680569115e-15,2.912224052011536024e-15
4.985002507521937218e+02,2.209256159354028854e-15,2.637879928684001130e-15
4.995002502501875483e+02,1.999020352145475482e-15,2.386644160843242319e-15
5.005002497501874359e+02,1.805928852271430265e-15,2.155843218208550678e-15
5.015002492521813338e+02,1.628986050816342641e-15,1.942979662447657039e-15
5.025002487561573048e+02,1.471604888041747069e-15,1.751191497901656113e-15
5.035002482621035824e+02,1.333130867364312840e-15,1.582716401185418784e-15
5.045002477700085706e+02,1.203302604756505039e-15,1.423926918142615175e-15
5.055002472798603890e+02,1.082292771041034469e-15,1.274470366884312121e-15
5.065002467916476121e+02,9.727548637184565997e-16,1.141956128608427698e-15
5.075002463053589281e+02,8.761141036332075672e-16,1.026392519909914096e-15
5.085002458209828546e+02,7.889732815114970167e-16,9.212443640693701010e-16
5.095002453385080798e+02,7.087398678363475899e-16,8.260534990568466219e-16
5.105002448579236329e+02,6.358586662281335505e-16,7.408862383389742625e-16
5.115002443792182589e+02,6.009339633705190146e-16,6.999169878727654645e-16


==> OmegaGWspectra/alpha40theta1.csv <==
1.581138830084189761e+00,4.711781860200986744e-10,1.763594479102858114e-09
2.549509756796392690e+00,5.814964095516110751e-10,2.145628410185833893e-09
3.535533905932737753e+00,7.590029557731318002e-10,2.849839858670681000e-09
4.527692569068708650e+00,7.415097179656507684e-10,3.349604531389916763e-09
5.522680508593630577e+00,6.146168057246342341e-10,4.516149725747559389e-09
6.519202405202648265e+00,5.386565392314577788e-10,5.803752507676825774e-09
7.516648189186454054e+00,6.485901338030106265e-10,8.495580701074103079e-09
8.514693182963201323e+00,9.099194309342408842e-10,1.270010885989188603e-08
9.513148795220224940e+00,1.085727062443902500e-09,1.302798236353454037e-08
1.051189802081431957e+01,1.365011350720518609e-09,1.415892628796981200e-08
1.151086443322133768e+01,1.898524447373178723e-09,2.036952810569786148e-08
1.250999600319680383e+01,2.176857965744393275e-09,2.367404409470986227e-08
1.350925608610629780e+01,2.355593510850170704e-09,2.507392399700858303e-08
1.450861812854690847e+01,2.813473013615552869e-09,2.527804936691612952e-08
1.550806241927082141e+01,3.044476636899472851e-09,2.205476766202432174e-08
1.650757401921917733e+01,3.253941581617753977e-09,2.135248342303828713e-08
1.750714140001159791e+01,3.588787967566299627e-09,2.149399199085647574e-08
1.850675552332174689e+01,3.481048907814221960e-09,1.889349799610165239e-08
1.950640920313115956e+01,3.275481360691901638e-09,1.596334920938470572e-08
2.050609665440987683e+01,3.351231899706349231e-09,1.461838516985085086e-08
2.150581316760656847e+01,3.417329168064477241e-09,1.297700768407801743e-08
2.250555486985379616e+01,3.452242788408708694e-09,1.060597305501065780e-08
2.350531854708631840e+01,3.497208228731240947e-09,9.444667639626315007e-09
2.450510150968569434e+01,3.590807327260400794e-09,8.980861171800708071e-09
2.550490148971369564e+01,3.670557039685867240e-09,8.571889571501622952e-09
2.650471656139714227e+01,3.694607941275951168e-09,8.050078440956750657e-09
2.750454507895013734e+01,3.638859720337044645e-09,7.396733845140390356e-09
2.850438562747844884e+01,3.460738571326022038e-09,6.723040160126132086e-09
2.950423698386385851e+01,3.212305602769901019e-09,5.987107640958405217e-09
3.050409808533928668e+01,3.052650746742577669e-09,5.437658966382517269e-09
3.150396800404672959e+01,3.116936874257931339e-09,5.249479437212508393e-09
3.250384592629001901e+01,3.032197506642389734e-09,4.797822462687504517e-09
3.350373113550191562e+01,2.737995998935264926e-09,4.229564035595016560e-09
3.450362299817223999e+01,2.531035985850653290e-09,3.885308982395875811e-09
3.550352095215346537e+01,2.369249059371007119e-09,3.530774175242465131e-09
3.650342449688795909e+01,2.192246931764436142e-09,3.132750348088106504e-09
3.750333318519835046e+01,2.062352021431485598e-09,2.817681898095414488e-09
3.850324661635691115e+01,1.993216792951392667e-09,2.592763670931531577e-09
3.950316443020736301e+01,1.856503310771754145e-09,2.342285140549763721e-09
4.050308630215727135e+01,1.711264023330175650e-09,2.152064559060002453e-09
4.150301193889426798e+01,1.592484695467004039e-09,2.004519004390191735e-09
4.250294107470682548e+01,1.442264885460643325e-09,1.780709028466400906e-09
4.350287346831241564e+01,1.330733518445547283e-09,1.609765021210529671e-09
4.450280890011325852e+01,1.230167861631100992e-09,1.495625131325842673e-09
4.550274716981382994e+01,1.123696469610502931e-09,1.367770622290497645e-09
4.650268809434568595e+01,1.008339334244960589e-09,1.209361054897091178e-09
4.750263150605447748e+01,9.098320272817714897e-10,1.067308283826150288e-09
4.850257725111109863e+01,8.588133162770585432e-10,9.802069041348344629e-10
4.950252518811540625e+01,7.931241713140851905e-10,8.957081356965379468e-10
5.050247518686583703e+01,7.076915000441713681e-10,8.082772434223627289e-10
5.150242712727236238e+01,6.449124714115727972e-10,7.429135873743952894e-10
5.250238089839355382e+01,5.888182351320686237e-10,6.680964821212225145e-10
5.350233639758173609e+01,5.289486469929144425e-10,5.944495593576074563e-10
5.450229352972221619e+01,4.751014519800375251e-10,5.373189076162257051e-10
5.550225220655465108e+01,4.281078509447763518e-10,4.841450673437834541e-10
5.650221234606658527e+01,3.884894796789924310e-10,4.320988643121109643e-10
5.750217387195026930e+01,3.630601086003723112e-10,3.907890534790689846e-10
5.850213671311501429e+01,3.317516074510031896e-10,3.531268515757065630e-10
5.950210080324894335e+01,2.921291771192948895e-10,3.154898080591447643e-10
6.050206608042406486e+01,2.626679069796548171e-10,2.854318548592976197e-10
6.150203248673981449e+01,2.375958597108634114e-10,2.575367010036535004e-10
6.250199996800102298e+01,2.147010814271666565e-10,2.331588057725766635e-10
6.350196847342608208e+01,1.935517422662447051e-10,2.088823363089560281e-10
6.450193795538238817e+01,1.711212735142201148e-10,1.832873473690929472e-10
6.550190836914599402e+01,1.552398083491402873e-10,1.670156314704947234e-10
6.650187967268293221e+01,1.428694856316571654e-10,1.527460065483728446e-10
6.750185182644992210e+01,1.263065641240662174e-10,1.331422632358824290e-10
6.850182479321262008e+01,1.105631228484268079e-10,1.168258350136735589e-10
6.950179853787957995e+01,9.945054347709372422e-11,1.062221083455461945e-10
7.050177302735018259e+01,8.964025357107308474e-11,9.533568183867546182e-11
7.150174823037545480e+01,7.954897708364543095e-11,8.339702199220475729e-11
7.250172411743048428e+01,7.044610327834571290e-11,7.341309707618936314e-11
7.350170066059695273e+01,6.331229766829171529e-11,6.614507517851698168e-11
7.450167783345551697e+01,5.695869748512788450e-11,5.957126595748740278e-11
7.550165561098643252e+01,5.096879111355262691e-11,5.290948086743305489e-11
7.650163396947806405e+01,4.537023421636974300e-11,4.664439637996432664e-11
7.750161288644255819e+01,3.975619790396548383e-11,4.105841665109318414e-11
7.850159234053789703e+01,3.518303260719359000e-11,3.643766491130828120e-11
7.950157231149582060e+01,3.154356863532288070e-11,3.256591076782988795e-11
8.050155278005510695e+01,2.782436487875066387e-11,2.875958178591394817e-11
8.150153372789986861e+01,2.453809088413765481e-11,2.528200476655613409e-11
8.250151513760216915e+01,2.198064495943962073e-11,2.238106014066848589e-11
8.350149699256893143e+01,1.942057060808518224e-11,1.973645507099334803e-11
8.450147927699255490e+01,1.699876517546239549e-11,1.730792285842922980e-11
8.550146197580482976e+01,1.511175498407873954e-11,1.521814794366568247e-11
8.650144507463444654e+01,1.344954025684801888e-11,1.352485203125888556e-11
8.750142855976696410e+01,1.191678783464305722e-11,1.201163572874356970e-11
8.850141241810777615e+01,1.047567486373515788e-11,1.056764527744758281e-11
8.950139663714750782e+01,9.135452167485183141e-12,9.316985494896316314e-12
9.050138120492968596e+01,8.030516650605046753e-12,8.235433853733732917e-12
9.150136611002045584e+01,7.077819746365889095e-12,7.226594421279427975e-12
9.250135134148041516e+01,6.239656973581746295e-12,6.332205793458592036e-12
9.350133688883811089e+01,5.530360278594113930e-12,5.603065933192759026e-12
9.450132274206535499e+01,4.892549412679528741e-12,4.971543021355411291e-12
9.550130889155394698e+01,4.309003116166529053e-12,4.363909806928946273e-12
9.650129532809391719e+01,3.807469777869361917e-12,3.820936894451759451e-12
9.750128204285316258e+01,3.354352934868154658e-12,3.337168140161755475e-12
9.850126902735823364e+01,2.943400287062079278e-12,2.931915456302218900e-12
9.950125627347624402e+01,2.566514951382542089e-12,2.591772291513091056e-12
1.005012437733981301e+02,2.269709722172984515e-12,2.296997785269110389e-12
1.015012315196224790e+02,2.030860885153493983e-12,2.038708398727691396e-12
1.025012195049405221e+02,1.799885740986968443e-12,1.795718715893269366e-12
1.035012077224222509e+02,1.575184603257923936e-12,1.562105911901920304e-12
1.045011961654028028e+02,1.370099527610261841e-12,1.356650151108012233e-12
1.055011848274700412e+02,1.206025279284763423e-12,1.198990265173542730e-12
1.065011737024526752e+02,1.065454486454950833e-12,1.064253332086721198e-12
1.075011627844089901e+02,9.428742237817374569e-13,9.403268377607019289e-13
1.085011520676163315e+02,8.437162517720163780e-13,8.340635249908357815e-13
1.095011415465610440e+02,7.472150358934200509e-13,7.324965506367689130e-13
1.105011312159291919e+02,6.492482432220298417e-13,6.375060667890613549e-13
1.115011210705973212e+02,5.661632540413715667e-13,5.598482441641271643e-13
1.125011111056241901e+02,5.013536551048285919e-13,4.933367592585426668e-13
1.135011013162427531e+02,4.438906847239217168e-13,4.341069323330213567e-13
1.145010916978523881e+02,3.890312168571407596e-13,3.819788011840269731e-13
1.155010822460118760e+02,3.422613747925712679e-13,3.349714189677794761e-13
1.165010729564324663e+02,3.020071358786357851e-13,2.929182877364639456e-13
1.175010638249713821e+02,2.685344980508706013e-13,2.591892460136785969e-13
1.185010548476257100e+02,2.389816275690100144e-13,2.297075977777760689e-13
1.195010460205265304e+02,2.104835135167885801e-13,2.017354816183742364e-13
1.205010373399333048e+02,1.844201530398245028e-13,1.765712673560914635e-13
1.215010288022286744e+02,1.627157203537336617e-13,1.554085936992833748e-13
1.225010204039133725e+02,1.448007903805007802e-13,1.371948003654088412e-13
1.235010121416014925e+02,1.282053157266544973e-13,1.209520635821821430e-13
1.245010040120158976e+02,1.127930504059055749e-13,1.066765892356470733e-13
1.255009960119839150e+02,9.936568047302819106e-14,9.394382009895052956e-14
1.265009881384331294e+02,8.773316928152442580e-14,8.236180157491573098e-14
1.275009803883876174e+02,7.791236536351548880e-14,7.261480656990328262e-14
1.285009727589639681e+02,6.878231899332974915e-14,6.422061377372671599e-14
1.295009652473679296e+02,6.032178598527542123e-14,5.633834097729400685e-14
1.305009578508908703e+02,5.354628529087249385e-14,4.965487474908975206e-14
1.315009505669065391e+02,4.749987024105260317e-14,4.402333251571782727e-14
1.325009433928679528e+02,4.188653173371707782e-14,3.896849570327045287e-14
1.335009363263044690e+02,3.674064067683144990e-14,3.421891900965361638e-14
1.345009293648188873e+02,3.244606779014287168e-14,3.019979018621378475e-14
1.355009225060848053e+02,2.887408310409346337e-14,2.684033424378379861e-14
1.365009157478439761e+02,2.534024461955395212e-14,2.370738004713108710e-14
1.375009090879038354e+02,2.221838113447747524e-14,2.085182092775233916e-14
1.385009025241351992e+02,1.981695772019219460e-14,1.842011399858164419e-14
1.395008960544698482e+02,1.775043590270461958e-14,1.635053009897296329e-14
1.405008896768985096e+02,1.564137063828451731e-14,1.443208043915425822e-14
1.415008833894686120e+02,1.370337458338575552e-14,1.276024234256731116e-14
1.425008771902825515e+02,1.214166557133697482e-14,1.139500991061410116e-14
1.435008710774955318e+02,1.071847428980813879e-14,1.012681928366982676e-14
1.445008650493138020e+02,9.411585329448574799e-15,8.884881751947199611e-15
1.455008591039929229e+02,8.427583947156921284e-15,7.886152127966943115e-15
1.465008532398361183e+02,7.565869169209410075e-15,7.064118138472628455e-15
1.475008474551925985e+02,6.636744507741577035e-15,6.219022051691526292e-15
1.485008417484560823e+02,5.805984684656345834e-15,5.466516671274674719e-15
1.495008361180632335e+02,5.149481580657814465e-15,4.869377676482663951e-15
1.505008305624922684e+02,4.583942852591439208e-15,4.328411787955731783e-15
1.515008250802615350e+02,4.043681102896582136e-15,3.831161827718753282e-15
1.525008196699283189e+02,3.571120877664789666e-15,3.419552676899297045e-15
1.535008143300874792e+02,3.180724406003678910e-15,3.054609836585242594e-15
1.545008090593702832e+02,2.825415009161607484e-15,2.718597980859260438e-15
1.555008038564431274e+02,2.509683303658863871e-15,2.418200212649361435e-15
1.565007987200065429e+02,2.221445471173617817e-15,2.133430847326620486e-15
1.575007936487940299e+02,1.957269146238600474e-15,1.884681824572333414e-15
1.585007886415711198e+02,1.746270148902676581e-15,1.690500174456293128e-15
1.595007836971342385e+02,1.562914464325805918e-15,1.521944284270913899e-15
1.605007788143097969e+02,1.371838052888357188e-15,1.352172472704155613e-15
1.615007739919533378e+02,1.205562432459130464e-15,1.197630590861754798e-15
1.625007692289485988e+02,1.081098694964116289e-15,1.071537822510471785e-15
1.635007645242064314e+02,9.699081610502566250e-16,9.615944286477570232e-16
1.645007598766644037e+02,8.611349073122657541e-16,8.589068340385794850e-16
1.655007552852856065e+02,7.654886782182633583e-16,7.693456187605342197e-16
1.665007507490581702e+02,6.816803518872789168e-16,6.891915771325178987e-16
1.675007462669942697e+02,6.059575308107219571e-16,6.164343591141216713e-16
1.685007418381295849e+02,5.382359638619085796e-16,5.517035820473473895e-16
1.695007374615225615e+02,4.768412748676563962e-16,4.919543928489757299e-16
1.705007331362537002e+02,4.253555408152828524e-16,4.419813403985388310e-16
1.715007288614249603e+02,3.825127232220554111e-16,4.003872350632331563e-16
1.725007246361591342e+02,3.399888885982556348e-16,3.587805823472010721e-16
1.735007204595992221e+02,2.989069739267723024e-16,3.186727733445827393e-16
1.745007163309079488e+02,2.656208393844646169e-16,2.854322140199115013e-16
1.755007122492669396e+02,2.392652562343345112e-16,2.575812323950604090e-16
1.765007082138765782e+02,2.140664350523682319e-16,2.312970930050648048e-16
1.775007042239551254e+02,1.890870939170821820e-16,2.068610559784829313e-16
1.785007002787384067e+02,1.686716406370603401e-16,1.864570976418051498e-16
1.795006963774792723e+02,1.523768760875198659e-16,1.692101088783002119e-16
1.805006925194471421e+02,1.363814751374492408e-16,1.533969219748822890e-16
1.815006887039275227e+02,1.203375737632508832e-16,1.378229433294007648e-16
1.825006849302215812e+02,1.066512408239375966e-16,1.235160169902875206e-16
1.835006811976456902e+02,9.618366094027010825e-17,1.121394552864277609e-16
1.845006775055311152e+02,8.651258221996702809e-17,1.018546356648711226e-16
1.855006738532235033e+02,7.711368448331288207e-17,9.220381071351971274e-17
1.865006702400825418e+02,6.871330757007119346e-17,8.383345351026284654e-17
1.875006666654815035e+02,6.144622219422682144e-17,7.607164732785131779e-17
1.885006631288070480e+02,5.554594263478237192e-17,6.907763342602373778e-17
1.895006596294588235e+02,4.994812193619661420e-17,6.274330277753416620e-17
1.905006561668489269e+02,4.447157880510474214e-17,5.690943681933476941e-17
1.915006527404019039e+02,3.966451674071473526e-17,5.153627655978278109e-17
1.925006493495541804e+02,3.565548288014617493e-17,4.684751459794741629e-17
1.935006459937537215e+02,3.217579092443953828e-17,4.276959293042368188e-17
1.945006426724601170e+02,2.874063640852979165e-17,3.877651132084202463e-17
1.955006393851436712e+02,2.561853672672559562e-17,3.508937189278325088e-17
1.965006361312858587e+02,2.307536939020614351e-17,3.198381177963713988e-17
1.975006329103783287e+02,2.076856264386450435e-17,2.920307134525819645e-17
1.985006297219230191e+02,1.857794886986087028e-17,2.655279962201444938e-17
1.995006265654321282e+02,1.665748345180189342e-17,2.414017274303896911e-17
2.005006234404272334e+02,1.499148227746563813e-17,2.193544041228202373e-17
2.015006203464396322e+02,1.351312886414356653e-17,1.991195849869306961e-17
2.025006172830098023e+02,1.215565506090417218e-17,1.813342466205583184e-17
2.035006142496872314e+02,1.085427763040972116e-17,1.646548066611605242e-17
2.045006112460302745e+02,9.702410521539822712e-18,1.495019290789654611e-17
2.055006082716058700e+02,8.774693402944380638e-18,1.368056616471487102e-17
2.065006053259892838e+02,7.940702500307949248e-18,1.246972832791860930e-17
2.075006024087640810e+02,7.153527858584218040e-18,1.135131182690551258e-17
2.085005995195217849e+02,6.428300078384932650e-18,1.038225053157545900e-17
2.095005966578615926e+02,5.731184602303219877e-18,9.435487595706425718e-18
2.105005938233904317e+02,5.152492527627052837e-18,8.629348545402522126e-18
2.115005910157227333e+02,4.667325609421518424e-18,7.955820668068802336e-18
2.125005882344799772e+02,4.186454323027455947e-18,7.282458672256761768e-18
2.135005854792909190e+02,3.740274554464499347e-18,6.625076929836448465e-18
2.145005827497911639e+02,3.339801478601362722e-18,6.032014988996230409e-18
2.155005800456230531e+02,3.002419921548380945e-18,5.558185801949245304e-18
2.165005773664356923e+02,2.709793525869527153e-18,5.143136850396957853e-18
2.175005747118843829e+02,2.424305505467133373e-18,4.745609054360659816e-18
2.185005720816309633e+02,2.159073628660371901e-18,4.347465956607778972e-18
2.195005694753432692e+02,1.927145061170861040e-18,3.947646191333300256e-18
2.205005668926953319e+02,1.736663850479378002e-18,3.609116363562693829e-18
2.215005643333668957e+02,1.572737539574215445e-18,3.307322820676235761e-18
2.225005617970435310e+02,1.416924243813034653e-18,3.018588725358544080e-18
2.235005592834165498e+02,1.277021199000150423e-18,2.756740392035781995e-18
2.245005567921826071e+02,1.162120389059263974e-18,2.523414815069784679e-18
2.255005543230437866e+02,1.058373302509673016e-18,2.295397170402876486e-18
2.265005518757073730e+02,9.593147796304141806e-19,2.088516355666891600e-18
2.275005494498859377e+02,8.687543795525770294e-19,1.905840630286374080e-18
2.285005470452970542e+02,7.865027431799645002e-19,1.731996738817248359e-18
2.295005446616630422e+02,7.168011662993945737e-19,1.583457672494292715e-18
2.305005422987113093e+02,6.533776475702627444e-19,1.449774511294609137e-18
2.315005399561737534e+02,5.933022159235249340e-19,1.337717774691881566e-18
2.325005376337870189e+02,5.365941763580930852e-19,1.240965979603037579e-18
2.335005353312921841e+02,4.837729094388221672e-19,1.141867364100834272e-18
2.345005330484346757e+02,4.376076583485240385e-19,1.045829509248837614e-18
2.355005307849644964e+02,3.955424356455071501e-19,9.570596161102601725e-19
2.365005285406356279e+02,3.565281585786454258e-19,8.724300709437946959e-19
2.375005263152063435e+02,3.225638221027964492e-19,7.958176864518281967e-19
2.385005241084388103e+02,2.917205007860389011e-19,7.253021029056356000e-19
2.395005219200994020e+02,2.622584798515109128e-19,6.540662966204121979e-19
2.405005197499581584e+02,2.361849581654736947e-19,5.888200770547169579e-19
2.415005175977890133e+02,2.131889406044839077e-19,5.309606936083604316e-19
2.425005154633697089e+02,1.932485047418552009e-19,4.796636103183393234e-19
2.435005133464814833e+02,1.764901360187370857e-19,4.353303540192268605e-19
2.445005112469092410e+02,1.614493620371978105e-19,3.950242501880920224e-19
2.455005091644414676e+02,1.464792543281200184e-19,3.580957040254974813e-19
2.465005070988698606e+02,1.319121068001262113e-19,3.245286910519181047e-19
2.475005050499897834e+02,1.190346957869404442e-19,2.949353107617485239e-19
2.485005030175995557e+02,1.078129384597390949e-19,2.695842430385211805e-19
2.495005010015010214e+02,9.817123082118200096e-20,2.460249285456968129e-19
2.505004990014990369e+02,8.927875317664563145e-20,2.246473075322650713e-19
2.515004970174015568e+02,8.095264636979730698e-20,2.062338677009251191e-19
2.525004950490196620e+02,7.306767050615765102e-20,1.880820333082024703e-19
2.535004930961673608e+02,6.526472213539095349e-20,1.703828422585103518e-19
2.545004911586616458e+02,5.813608639275020912e-20,1.554356068170584061e-19
2.555004892363222098e+02,5.196395338636964847e-20,1.424891560374514439e-19
2.565004873289717580e+02,4.650190531623261847e-20,1.296330862054042768e-19
2.575004854364356675e+02,4.136902778633939428e-20,1.168296400421710115e-19
2.585004835585419301e+02,3.688648495772078022e-20,1.052663361465406857e-19
2.595004816951213797e+02,3.324730477720358180e-20,9.517083837878147783e-20
2.605004798460071811e+02,3.005342464060881742e-20,8.591493840143720501e-20
2.615004780110353977e+02,2.703512508401647770e-20,7.699508462659121165e-20
2.625004761900442531e+02,2.432697261121490979e-20,6.927941003816753603e-20
2.635004743828746996e+02,2.195733359014965400e-20,6.279772538426255201e-20
2.645004725893699060e+02,1.976011513313761345e-20,5.674925454157791594e-20
2.655004708093753720e+02,1.766459201309612904e-20,5.117047867852260745e-20
2.665004690427392120e+02,1.576925408906972815e-20,4.626221620445164051e-20
2.675004672893114730e+02,1.422592312341149205e-20,4.220799665498478270e-20
2.685004655489446463e+02,1.291577467774080055e-20,3.863350241455785674e-20
2.695004638214932697e+02,1.170115625820690657e-20,3.500903220666462034e-20
2.705004621068141546e+02,1.055113902989739356e-20,3.150048809775718791e-20
2.715004604047661587e+02,9.506014139424993538e-21,2.828819908962227320e-20
2.725004587152102431e+02,8.534611087962254578e-21,2.533001515580085044e-20
2.735004570380093583e+02,7.617417125163798847e-21,2.260804498024656383e-20
2.745004553730284442e+02,6.825307824061749129e-21,2.016744009297398537e-20
2.755004537201346011e+02,6.125948722272247668e-21,1.807266706616840759e-20
2.765004520791964637e+02,5.498057417738927070e-21,1.629637346939925516e-20
2.775004504500848270e+02,4.964243821001317556e-21,1.479864935235945074e-20
2.785004488326724186e+02,4.485174381439503488e-21,1.344231082813231666e-20
2.795004472268336144e+02,4.026239234957446797e-21,1.213770376175780563e-20
2.805004456324446096e+02,3.611995177199131028e-21,1.095939004904960100e-20
2.815004440493833613e+02,3.259863940899716793e-21,9.961229139548252694e-21
2.825004424775295888e+02,2.942751351614964485e-21,9.093418950225266003e-21
2.835004409167647168e+02,2.641206775132954809e-21,8.251186171454116119e-21
2.845004393669718183e+02,2.384872847675855222e-21,7.445569880032173125e-21
2.855004378280355581e+02,2.173732027857178653e-21,6.694286374636406425e-21
2.865004362998422494e+02,1.979015221316678287e-21,6.002577914863580131e-21
2.875004347822799673e+02,1.812583021202585201e-21,5.407949503189142954e-21
2.885004332752379241e+02,1.670535898627715185e-21,4.880838251750040506e-21
2.895004317786071510e+02,1.533653420873492878e-21,4.404110753990496238e-21
2.905004302922803276e+02,1.396781632909634645e-21,3.971659612990264569e-21
2.915004288161511568e+02,1.260802033683591633e-21,3.564651928159104203e-21
2.925004273501151602e+02,1.140711012705567354e-21,3.204311047388126893e-21
2.935004258940692239e+02,1.041541870881496521e-21,2.893920854959535806e-21
2.945004244479114845e+02,9.596207249294839453e-22,2.617913591690919486e-21
2.955004230115415567e+02,8.846806926433731046e-22,2.365994150426385006e-21
2.965004215848604758e+02,8.146215042145308570e-22,2.134679833233561196e-21
2.975004201677705282e+02,7.550914593201555901e-22,1.920007069313476185e-21
2.985004187601752506e+02,6.992157385401550080e-22,1.716802188975224082e-21
2.995004173619796575e+02,6.485561464400630241e-22,1.539921343898049480e-21
3.005004159730898436e+02,6.033635473587412102e-22,1.395578941158569969e-21
3.015004145934131543e+02,5.570468159767262968e-22,1.266101301520340754e-21
3.025004132228582989e+02,5.133347799741639756e-22,1.143200069373836894e-21
3.035004118613350670e+02,4.722525861271603741e-22,1.033568415837218163e-21
3.045004105087544986e+02,4.288680946161100453e-22,9.353790032312606937e-22
3.055004091650288274e+02,3.856459463661845783e-22,8.397104263344415626e-22
3.065004078300712536e+02,3.468339710084387260e-22,7.490108390119668699e-22
3.075004065037963414e+02,3.128313879609812935e-22,6.689262506858589508e-22
3.085004051861196217e+02,2.819596676436398380e-22,5.967833473813655482e-22
3.095004038769578187e+02,2.533167028702835130e-22,5.298519395504697088e-22
3.105004025762285664e+02,2.269497306268416383e-22,4.683282541545998808e-22
3.115004012838506924e+02,2.034547675026018099e-22,4.136096972211817082e-22
3.125003999997440474e+02,1.822351897379490431e-22,3.662198181668237824e-22
3.135003987238293917e+02,1.623754525656509871e-22,3.249939111646610768e-22
3.145003974560286792e+02,1.444350207416146446e-22,2.882578953640659027e-22
3.155003961962647168e+02,1.293799806509445259e-22,2.562987092977765074e-22
3.165003949444613340e+02,1.162619151720303323e-22,2.279694515178306348e-22
3.175003937005433841e+02,1.035360376726263639e-22,2.001025956442137088e-22
3.185003924644364020e+02,9.129502561188810880e-23,1.742322756371644947e-22
3.195003912360671734e+02,8.013460637155574126e-23,1.523089708135626001e-22
3.205003900153633367e+02,7.086511085878370110e-23,1.337396517102186443e-22
3.215003888022532692e+02,6.356125829019503307e-23,1.177582683846536357e-22
3.225003875966663145e+02,5.736090912715972031e-23,1.034174721395352121e-22
3.235003863985327826e+02,5.177240620146830583e-23,9.066654024271769564e-23
3.245003852077837223e+02,4.644771192673603177e-23,7.989921816863253145e-23
3.255003840243510354e+02,4.093366059314732022e-23,7.074273207687707514e-23
3.265003828481675896e+02,3.545725065754807306e-23,6.225285692679719288e-23
3.275003816791668783e+02,3.072692965849282538e-23,5.428341363568436119e-23
3.285003805172834177e+02,2.686548771066648522e-23,4.735704099537371099e-23
3.295003793624522928e+02,2.354030244408533952e-23,4.145851473345290876e-23
3.305003782146096114e+02,2.056787324972378502e-23,3.652026159496545408e-23
3.315003770736920501e+02,1.801030878375863268e-23,3.242855075522255037e-23
3.325003759396371379e+02,1.587817679210070869e-23,2.868134837399672100e-23
3.335003748123830860e+02,1.401968302888951246e-23,2.529311666129992762e-23
3.345003736918690151e+02,1.227476970719917484e-23,2.235986312590159905e-23
3.355003725780345576e+02,1.058948175769377641e-23,1.970434187461871495e-23
3.365003714708202551e+02,9.095237201128004462e-24,1.740690571090613318e-23
3.375003703701671611e+02,7.879268743126809135e-24,1.553669957477416202e-23
3.385003692760171816e+02,6.855025756055223012e-24,1.396111787671274025e-23
3.395003681883129047e+02,5.954164218641124510e-24,1.253059221751439996e-23
3.405003671069974303e+02,5.243864548479303774e-24,1.125456234164929560e-23
3.415003660320146537e+02,4.729511779784529559e-24,1.012231032184651933e-23
3.425003649633092095e+02,4.312768029400258542e-24,9.002727204360596345e-24
3.435003639008262439e+02,3.953213114069487189e-24,7.927653358967007408e-24
3.445003628445114146e+02,3.581493386321488766e-24,6.953834801028925675e-24
3.455003617943113454e+02,3.172750039538448941e-24,6.058348175046635801e-24
3.465003607501729448e+02,2.813772527042135655e-24,5.265995749117779633e-24
3.475003597120440304e+02,2.522057931939085461e-24,4.534796671374527886e-24
3.485003586798728179e+02,2.250869230009101323e-24,3.833905298337702123e-24
3.495003576536080914e+02,1.986800274328411226e-24,3.230368859594019680e-24
3.505003566331994307e+02,1.742511207619459131e-24,2.753805093905666767e-24
3.515003556185967568e+02,1.518412484620403940e-24,2.368458200231985043e-24
3.525003546097507297e+02,1.289519820790886127e-24,2.023478410995440111e-24
3.535003536066123502e+02,1.077470327511364509e-24,1.709990799348731755e-24
3.545003526091335289e+02,9.146276980606116630e-25,1.446875853349392706e-24
3.555003516172663467e+02,7.859190472217282639e-25,1.233334750222268982e-24
3.565003506309636236e+02,6.749025320010606807e-25,1.059406416815813840e-24
3.575003496501786913e+02,5.755658416330936267e-25,9.197465121833946952e-25
3.585003486748652790e+02,4.883522934650741694e-25,8.120228168361125633e-25
3.595003477049779121e+02,4.108647478640976665e-25,7.234887163112240167e-25
3.605003467404712865e+02,3.409631215980461737e-25,6.415369502760786148e-25
3.615003457813007799e+02,2.840495041567006071e-25,5.624581454294423305e-25
3.625003448274221682e+02,2.379314227044595937e-25,4.901555831695732115e-25
3.635003438787919663e+02,1.987527510096956784e-25,4.304410958074275104e-25
3.645003429353668025e+02,1.673377059671835472e-25,3.836071399988169822e-25
3.655003419971039875e+02,1.404949405592953454e-25,3.386520872391077753e-25
3.665003410639613435e+02,1.183353946886416704e-25,2.906422415688566694e-25
3.675003401358970336e+02,1.015849634694861394e-25,2.485081022958995658e-25
3.685003392128696760e+02,8.778846065587727663e-26,2.139150005062416440e-25
3.695003382948384001e+02,7.553722560575186426e-26,1.829278988587241609e-25
3.705003373817627335e+02,6.521168800448408053e-26,1.556520840503588647e-25
3.715003364736027152e+02,5.649986590137935209e-26,1.315069864650872820e-25
3.725003355703186685e+02,4.861491347929343405e-26,1.096695521867829435e-25
3.735003346718715420e+02,4.179230967822501988e-26,9.201462360174546699e-26
3.745003337782223980e+02,3.664082671476951572e-26,7.856154404926220613e-26
3.755003328893330945e+02,3.261155098365811105e-26,6.718140871713641817e-26
3.765003320051656601e+02,2.888258770001909559e-26,5.765833989392289502e-26
3.775003311256825782e+02,2.528805012884821498e-26,4.989666395504436701e-26
3.785003302508466732e+02,2.219131523529539941e-26,4.338027783794804168e-26
3.795003293806212241e+02,2.001046418211771690e-26,3.787960139804761474e-26
3.805003285149699082e+02,1.839870388500154863e-26,3.313450281226186969e-26
3.815003276538566297e+02,1.675996216404712631e-26,2.901959710928733002e-26
3.825003267972459753e+02,1.519436788329430841e-26,2.554039836026126079e-26
3.835003259451026452e+02,1.394704547177732132e-26,2.260591622893101609e-26
3.845003250973918512e+02,1.298637836508708148e-26,2.022738426080320878e-26
3.855003242540789756e+02,1.221998755829934468e-26,1.847401704869135069e-26
3.865003234151298557e+02,1.143187926382381638e-26,1.691119730917218076e-26
3.875003225805108968e+02,1.066065954602293732e-26,1.533416583867083565e-26
3.885003217501884478e+02,1.013497829334813541e-26,1.405065536284696118e-26
3.895003209241296531e+02,9.837005281705179786e-27,1.315550723951207146e-26
3.905003201023015436e+02,9.613461917862438717e-27,1.248597334637212645e-26
3.915003192846718321e+02,9.368320578260030228e-27,1.185337352864655665e-26
3.925003184712083453e+02,9.168599497019105529e-27,1.128189355360602933e-26
3.935003176618793646e+02,9.031682240000589795e-27,1.081621985083564935e-26
3.945003168566535123e+02,8.935913534011115671e-27,1.043475500734398255e-26
3.955003160554994110e+02,8.881073249463680681e-27,1.012456949111730061e-26
3.965003152583866495e+02,8.796804768549515079e-27,9.845554084110944836e-27
3.975003144652844185e+02,8.719633381278481560e-27,9.626597260868277498e-27
3.985003136761626479e+02,8.693398646597077070e-27,9.468581489180080068e-27
3.995003128909913812e+02,8.736888529919591289e-27,9.377973541755016927e-27
4.005003121097410030e+02,8.795203018554886847e-27,9.325674752791678489e-27
4.015003113323824664e+02,8.773636745294344101e-27,9.235234460962783961e-27
4.025003105588863832e+02,8.758471477434970348e-27,9.167587203274066756e-27
4.035003097892242749e+02,8.834017281522931914e-27,9.183021434407195648e-27
4.045003090233677199e+02,8.922308971973553347e-27,9.208913171072131702e-27
4.055003082612885237e+02,8.935672615183283048e-27,9.180056103658702221e-27
4.065003075029587194e+02,8.942823939274699150e-27,9.176715038277580281e-27
4.075003067483507380e+02,9.039521347552516383e-27,9.267848450814368393e-27
4.085003059974374082e+02,9.133322952229209156e-27,9.336089427398087565e-27
4.095003052501914453e+02,9.143744569932892407e-27,9.315621017253931673e-27
4.105003045065861897e+02,9.200508197883920302e-27,9.352689002728974312e-27
4.115003037665950956e+02,9.309793390560144464e-27,9.447223675942179540e-27
4.125003030301917306e+02,9.374728437991561332e-27,9.487843039711273550e-27
4.135003022973502311e+02,9.419895126894983218e-27,9.512797182464442311e-27
4.145003015680446197e+02,9.509825044457375570e-27,9.601646173789658863e-27
4.155003008422497146e+02,9.623435099391411765e-27,9.705264790101500442e-27
4.165003001199398796e+02,9.678313031130976968e-27,9.737115431156643684e-27
4.175002994010902171e+02,9.756804754401773763e-27,9.808064855614899162e-27
4.185002986856759435e+02,9.861806699884744235e-27,9.915295027747056679e-27
4.195002979736724456e+02,9.909839204454188392e-27,9.956116358186443697e-27
4.205002972650553943e+02,1.000881475232716370e-26,1.003879504384118846e-26
4.215002965598008018e+02,1.014261459049818206e-26,1.016048908256560698e-26
4.225002958578845664e+02,1.021446168594298192e-26,1.023707467443192027e-26
4.235002951592832119e+02,1.028440135250440749e-26,1.031085066220282241e-26
4.245002944639732050e+02,1.036537357839646363e-26,1.038313339492848301e-26
4.255002937719314673e+02,1.044998651061551756e-26,1.046572975204940744e-26
4.265002930831349204e+02,1.053637868392157833e-26,1.055670129431525385e-26
4.275002923975607132e+02,1.064368543945558488e-26,1.066024056928883645e-26
4.285002917151865631e+02,1.076232233411529599e-26,1.077016271303225239e-26
4.295002910359899033e+02,1.083121878304197468e-26,1.083927586646211720e-26
4.305002903599485649e+02,1.090055209380399696e-26,1.091721767963284469e-26
4.315002896870406630e+02,1.100166767739855706e-26,1.102675101008317035e-26
4.325002890172445404e+02,1.112419891190997261e-26,1.114701560116981915e-26
4.335002883505384261e+02,1.121126036134141735e-26,1.122260692682472687e-26
4.345002876869012880e+02,1.127020617385718519e-26,1.127469499785072115e-26
4.355002870263118666e+02,1.136645741794535160e-26,1.137286647293332399e-26
4.365002863687490731e+02,1.147863882689608481e-26,1.149384281894532074e-26
4.375002857141923300e+02,1.157929977020365199e-26,1.160010396086495461e-26
4.385002850626210602e+02,1.166304459577994155e-26,1.167760123967169084e-26
4.395002844140149136e+02,1.175476666279557286e-26,1.176362643256935183e-26
4.405002837683535404e+02,1.186445823836053480e-26,1.187922968164155775e-26
4.415002831256169884e+02,1.197707582454027438e-26,1.199664614767253581e-26
4.425002824857855330e+02,1.206337571579771088e-26,1.208622589819724825e-26
4.435002818488393928e+02,1.213879809158187041e-26,1.216626156687359018e-26
4.445002812147591271e+02,1.224047266057853579e-26,1.226263582708964548e-26
4.455002805835255799e+02,1.235305543093538156e-26,1.237465855688905378e-26
4.465002799551194244e+02,1.245018249991400332e-26,1.248221432652252665e-26
4.475002793295217316e+02,1.253825323314400575e-26,1.257020722747441550e-26
4.485002787067138570e+02,1.265144367283360462e-26,1.267473596386325582e-26
4.495002780866770991e+02,1.277828480575257494e-26,1.280219025630435534e-26
4.505002774693928700e+02,1.287881064368330733e-26,1.290674168806301753e-26
4.515002768548431504e+02,1.296158782111600258e-26,1.297696194919413758e-26
4.525002762430096368e+02,1.307256893003271237e-26,1.307363460573823767e-26
4.535002756338743666e+02,1.320089007138902293e-26,1.320549922271145266e-26
4.545002750274195478e+02,1.330718327515800589e-26,1.333070959259836591e-26
4.555002744236274452e+02,1.341606912022461157e-26,1.345174381614042857e-26
4.565002738224808922e+02,1.350354153619916017e-26,1.351878973274581357e-26
4.575002732239620968e+02,1.359462435444058158e-26,1.358836112637817715e-26
4.585002726280541765e+02,1.370803934349993380e-26,1.370986506388941292e-26
4.595002720347399077e+02,1.383782859909238303e-26,1.386059831650686805e-26
4.605002714440025215e+02,1.369274919010915782e-26,1.372438696956032450e-26
4.615002708558251356e+02,1.306391281645160464e-26,1.309074091545682123e-26
4.625002702701912085e+02,1.247786751711805872e-26,1.249678916252900378e-26
4.635002696870844261e+02,1.214259077634567987e-26,1.215506080375699791e-26
4.645002691064881901e+02,1.189212508899946309e-26,1.190796730224516926e-26
4.655002685283865276e+02,1.168713278952032448e-26,1.170811434182545112e-26
4.665002679527634086e+02,1.150090405850426031e-26,1.152290219575055123e-26
4.675002673796026329e+02,1.134022188429242139e-26,1.136711786626062505e-26
4.685002668088887958e+02,1.121043774686631179e-26,1.123592778099731610e-26
4.695002662406060381e+02,1.110683772427199726e-26,1.112578068076127522e-26
4.705002656747390120e+02,1.096836045269830925e-26,1.098516739682860135e-26
4.715002651112722560e+02,1.084960619467176766e-26,1.086225825772541946e-26
4.725002645501903658e+02,1.077060080380182845e-26,1.077876411050745562e-26
4.735002639914787324e+02,1.067008690600555585e-26,1.068189100131010059e-26
4.745002634351218376e+02,1.056520559102410679e-26,1.058425717158569026e-26
4.755002628811050158e+02,1.049240195178184219e-26,1.050553418154720089e-26
4.765002623294136583e+02,1.041963535144520655e-26,1.042591767951888613e-26
4.775002617800329858e+02,1.032597344312169848e-26,1.034090896166487442e-26
4.785002612329485601e+02,1.025246654532492740e-26,1.027292057522282295e-26
4.795002606881459997e+02,1.019617402981283720e-26,1.020259678691738228e-26
4.805002601456112075e+02,1.013157959906487522e-26,1.012276231214759338e-26
4.815002596053298021e+02,1.004688204393949382e-26,1.004269489584153948e-26
4.825002590672879137e+02,9.968331429719238778e-27,9.975945017630862970e-27
4.835002585314717862e+02,9.914929418173015664e-27,9.925401725432648394e-27
4.845002579978673225e+02,9.874145920183055834e-27,9.879766475508277644e-27
4.855002574664610506e+02,9.824469106336402406e-27,9.831845419559454638e-27
4.865002569372393850e+02,9.759853987404957194e-27,9.775799479941192168e-27
4.875002564101889106e+02,9.687518603265001909e-27,9.703563546088484959e-27
4.885002558852963261e+02,9.626100282482363728e-27,9.644180063950778067e-27
4.895002553625482733e+02,9.575345677065238849e-27,9.599854778297796275e-27
4.905002548419318487e+02,9.511996322737159979e-27,9.532474348055071685e-27
4.915002543234336940e+02,9.444445793410620650e-27,9.455240707096835844e-27
4.925002538070411902e+02,9.398372692270713507e-27,9.406851380252517917e-27
4.935002532927414336e+02,9.356774423339644982e-27,9.369343290950408250e-27
4.945002527805219188e+02,9.279617679833859161e-27,9.294064471554929889e-27
4.955002522703696286e+02,9.227303401088913660e-27,9.232464883096115472e-27
4.965002517622725122e+02,9.190798241273114508e-27,9.185323987580640960e-27
4.975002512562179504e+02,9.123472162793136207e-27,9.128160542070620486e-27
4.985002507521937218e+02,9.071028620496955570e-27,9.091338855375777260e-27
4.995002502501875483e+02,9.018277639263717540e-27,9.038157033006441901e-27
5.005002497501874359e+02,8.972374342831163473e-27,8.983302258461204088e-27
5.015002492521813338e+02,8.926558836592011238e-27,8.939005677852990136e-27
5.025002487561573048e+02,8.871528986177991011e-27,8.890386733614410003e-27
5.035002482621035824e+02,8.833419672396202009e-27,8.843881874982646740e-27
5.045002477700085706e+02,8.786746367655272873e-27,8.786841744123725422e-27
5.055002472798603890e+02,8.724396453333504669e-27,8.731280926405219774e-27
5.065002467916476121e+02,8.659389108298192025e-27,8.672530068001239662e-27
5.075002463053589281e+02,8.612116693901579440e-27,8.618654027455763531e-27
5.085002458209828546e+02,8.552531193766089369e-27,8.555133327592040957e-27
5.095002453385080798e+02,8.478474917647939892e-27,8.480325030143963142e-27
5.105002448579236329e+02,8.433778118001896295e-27,8.434109223611776566e-27
5.115002443792182589e+02,8.419050320797453787e-27,8.419225381480671549e-27


==> OmegaGWspectra/alpha40theta2.csv <==
1.581138830084189761e+00,3.113424073114973923e-09,1.248710394131820309e-09
2.549509756796392690e+00,3.360553341112110348e-09,1.710669049729404360e-09
3.535533905932737753e+00,5.734416301197194831e-09,4.042080645528871204e-09
4.527692569068708650e+00,9.856855014838541832e-09,7.450213471221260635e-09
5.522680508593630577e+00,1.221102779109530298e-08,9.898791812226746526e-09
6.519202405202648265e+00,1.379020308000043042e-08,1.309775762150667910e-08
7.516648189186454054e+00,1.779984632506454157e-08,1.992293325238728480e-08
8.514693182963201323e+00,2.281767619472409540e-08,2.782077187338733969e-08
9.513148795220224940e+00,2.799311515983965492e-08,3.751532950778323975e-08
1.051189802081431957e+01,3.111099812338386074e-08,4.594183503000710075e-08
1.151086443322133768e+01,2.995143810771220555e-08,4.709328946319325683e-08
1.250999600319680383e+01,2.938600167682437928e-08,4.850454081178836508e-08
1.350925608610629780e+01,3.361226724801622251e-08,5.468156648035365512e-08
1.450861812854690847e+01,3.724480021935105613e-08,6.027312948771648012e-08
1.550806241927082141e+01,3.634271199491075880e-08,6.542957283881562269e-08
1.650757401921917733e+01,3.902367494896108168e-08,7.700399979934450482e-08
1.750714140001159791e+01,4.593113806542576498e-08,8.834252718367394999e-08
1.850675552332174689e+01,4.606053632903504609e-08,8.664034903113787975e-08
1.950640920313115956e+01,4.510905858262420364e-08,8.428371598333494870e-08
2.050609665440987683e+01,5.033674594330701393e-08,8.889202374030386128e-08
2.150581316760656847e+01,5.337566024859353425e-08,8.931849304526270882e-08
2.250555486985379616e+01,5.488162099813838998e-08,8.822448930702447918e-08
2.350531854708631840e+01,5.765466908352536255e-08,9.311832582710778241e-08
2.450510150968569434e+01,6.028741459602898275e-08,1.003773989438023328e-07
2.550490148971369564e+01,6.361814385073339289e-08,1.029998964034323984e-07
2.650471656139714227e+01,6.703210291214324533e-08,1.030480346065976440e-07
2.750454507895013734e+01,7.018310775582140032e-08,1.040606205308782099e-07
2.850438562747844884e+01,7.269529128495744792e-08,1.048772054543508114e-07
2.950423698386385851e+01,7.198479594816628883e-08,1.033496137166387446e-07
3.050409808533928668e+01,7.274819286284029497e-08,1.055342328987294377e-07
3.150396800404672959e+01,8.005076996536710523e-08,1.135826834254284191e-07
3.250384592629001901e+01,8.531964013834670198e-08,1.162782428582808517e-07
3.350373113550191562e+01,8.668896061168149779e-08,1.174795569522955526e-07
3.450362299817223999e+01,8.973375184602690842e-08,1.219839744885392231e-07
3.550352095215346537e+01,9.332024346973138455e-08,1.233428931399787363e-07
3.650342449688795909e+01,9.393203184876203623e-08,1.223818577517859462e-07
3.750333318519835046e+01,9.393691250101100289e-08,1.206235432456692193e-07
3.850324661635691115e+01,9.738770136322278802e-08,1.195149276591095509e-07
3.950316443020736301e+01,9.895257759013365145e-08,1.207410512285131660e-07
4.050308630215727135e+01,1.010505932730326816e-07,1.266322029713167782e-07
4.150301193889426798e+01,1.045969209190445066e-07,1.311329145122852281e-07
4.250294107470682548e+01,1.044326643062197398e-07,1.295551768588690954e-07
4.350287346831241564e+01,1.054809204462826721e-07,1.296995228917089224e-07
4.450280890011325852e+01,1.087808171863446918e-07,1.316448839212088510e-07
4.550274716981382994e+01,1.119259135453952846e-07,1.308498015363806524e-07
4.650268809434568595e+01,1.120908649719575922e-07,1.281130412630042532e-07
4.750263150605447748e+01,1.116548329954234869e-07,1.277545520155354951e-07
4.850257725111109863e+01,1.145386938705040207e-07,1.302218609645933462e-07
4.950252518811540625e+01,1.151474966191351243e-07,1.302306209037340421e-07
5.050247518686583703e+01,1.155892687596948470e-07,1.295472176546821758e-07
5.150242712727236238e+01,1.182347919504663068e-07,1.305687398796689040e-07
5.250238089839355382e+01,1.182403665912267567e-07,1.301840275774584797e-07
5.350233639758173609e+01,1.170129982048051382e-07,1.283597680145289160e-07
5.450229352972221619e+01,1.177459790067458937e-07,1.268660730428075556e-07
5.550225220655465108e+01,1.188013444059187256e-07,1.266916987609433741e-07
5.650221234606658527e+01,1.200295029337957399e-07,1.273053968739822216e-07
5.750217387195026930e+01,1.233271095341929499e-07,1.288475463679726166e-07
5.850213671311501429e+01,1.229640551510039809e-07,1.283915397386602940e-07
5.950210080324894335e+01,1.200696600771299202e-07,1.259382765615196022e-07
6.050206608042406486e+01,1.208038459057966731e-07,1.250650083170373824e-07
6.150203248673981449e+01,1.217664738291375516e-07,1.246377580413548250e-07
6.250199996800102298e+01,1.218232139653340389e-07,1.239640302725409642e-07
6.350196847342608208e+01,1.206311302750696203e-07,1.226502821335581107e-07
6.450193795538238817e+01,1.190649055590275315e-07,1.205778801288091185e-07
6.550190836914599402e+01,1.214625381908166959e-07,1.207863904377080531e-07
6.650187967268293221e+01,1.240541496012309391e-07,1.218562209174352620e-07
6.750185182644992210e+01,1.217365070209716475e-07,1.189933654289397206e-07
6.850182479321262008e+01,1.195885261101290805e-07,1.165238802104588418e-07
6.950179853787957995e+01,1.211792686074815167e-07,1.179308545982129679e-07
7.050177302735018259e+01,1.214556373479878486e-07,1.183839891233910709e-07
7.150174823037545480e+01,1.181221963079032660e-07,1.159923641759986705e-07
7.250172411743048428e+01,1.156809888351069730e-07,1.136023478945345832e-07
7.350170066059695273e+01,1.162086586865588980e-07,1.131331723307743861e-07
7.450167783345551697e+01,1.165344115887091917e-07,1.130093978352592295e-07
7.550165561098643252e+01,1.162966089910207726e-07,1.123564496034698719e-07
7.650163396947806405e+01,1.151869827121038531e-07,1.112730727295422145e-07
7.750161288644255819e+01,1.126693950681495625e-07,1.087483713499021086e-07
7.850159234053789703e+01,1.117529490518730208e-07,1.068136848865951940e-07
7.950157231149582060e+01,1.120217406855124913e-07,1.063159964776566186e-07
8.050155278005510695e+01,1.110377165537132398e-07,1.043502735550496945e-07
8.150153372789986861e+01,1.093948518749691096e-07,1.025510513179482719e-07
8.250151513760216915e+01,1.081471616119426822e-07,1.024334759543671664e-07
8.350149699256893143e+01,1.069002576063603443e-07,1.012392133335726812e-07
8.450147927699255490e+01,1.058508338885380802e-07,9.903293309892305151e-08
8.550146197580482976e+01,1.057003461352077116e-07,9.750770525188834568e-08
8.650144507463444654e+01,1.052608317306394776e-07,9.623185239217044796e-08
8.750142855976696410e+01,1.039448862522083403e-07,9.517123633634421828e-08
8.850141241810777615e+01,1.014989779151941356e-07,9.386541060090607606e-08
8.950139663714750782e+01,9.925309605152392852e-08,9.159984535401079613e-08
9.050138120492968596e+01,9.819815897132666218e-08,8.984934186612154171e-08
9.150136611002045584e+01,9.624515435064093723e-08,8.891452520732518060e-08
9.250135134148041516e+01,9.377908768105696710e-08,8.735941787337432082e-08
9.350133688883811089e+01,9.322543316691485514e-08,8.620425417289181612e-08
9.450132274206535499e+01,9.317641649352905418e-08,8.544568393316579320e-08
9.550130889155394698e+01,9.195853683603028781e-08,8.415994061077534250e-08
9.650129532809391719e+01,8.949797516890539781e-08,8.186105228327190272e-08
9.750128204285316258e+01,8.737636055950514828e-08,7.934792021397156485e-08
9.850126902735823364e+01,8.664990799162070883e-08,7.802563790721677569e-08
9.950125627347624402e+01,8.489456090252658761e-08,7.687909481627217145e-08
1.005012437733981301e+02,8.338682203101643443e-08,7.620466139287950459e-08
1.015012315196224790e+02,8.308520354111556444e-08,7.572259363205304888e-08
1.025012195049405221e+02,8.198258734511140919e-08,7.411521222355882225e-08
1.035012077224222509e+02,7.951863507888518257e-08,7.149495498050294418e-08
1.045011961654028028e+02,7.712195799898320362e-08,6.926476648131165254e-08
1.055011848274700412e+02,7.632400623049120191e-08,6.852563382364886214e-08
1.065011737024526752e+02,7.553167406189698518e-08,6.785105839562870977e-08
1.075011627844089901e+02,7.402372421867944196e-08,6.644815134723229497e-08
1.085011520676163315e+02,7.327369789483351545e-08,6.545003125867684798e-08
1.095011415465610440e+02,7.238436186583576259e-08,6.431655460840060785e-08
1.105011312159291919e+02,7.027161080436088018e-08,6.227457623795610953e-08
1.115011210705973212e+02,6.833509698602106184e-08,6.035289985598416851e-08
1.125011111056241901e+02,6.723685809097505378e-08,5.935956716091399999e-08
1.135011013162427531e+02,6.606298981403361615e-08,5.846200052368217381e-08
1.145010916978523881e+02,6.478981430593456281e-08,5.743621655864182815e-08
1.155010822460118760e+02,6.318136813911256191e-08,5.636246860852038965e-08
1.165010729564324663e+02,6.159991201967562984e-08,5.485602805607597065e-08
1.175010638249713821e+02,6.068815843127520074e-08,5.343970776912963633e-08
1.185010548476257100e+02,5.958196215557296471e-08,5.227660093749759836e-08
1.195010460205265304e+02,5.813753379733861700e-08,5.105903221528811204e-08
1.205010373399333048e+02,5.676749626055605040e-08,4.978134241353259293e-08
1.215010288022286744e+02,5.548260470813561842e-08,4.886337710447599172e-08
1.225010204039133725e+02,5.437246780661255361e-08,4.811953087931663444e-08
1.235010121416014925e+02,5.339359784386096979e-08,4.708191334979515931e-08
1.245010040120158976e+02,5.222961718897584194e-08,4.594143965155666087e-08
1.255009960119839150e+02,5.101819292783662368e-08,4.486851190910303451e-08
1.265009881384331294e+02,4.998927963837625864e-08,4.372022044216930484e-08
1.275009803883876174e+02,4.909752288729525598e-08,4.258643650182746381e-08
1.285009727589639681e+02,4.766326698980140282e-08,4.127983416205286422e-08
1.295009652473679296e+02,4.623291321154229953e-08,4.006479610253440657e-08
1.305009578508908703e+02,4.525182620655171515e-08,3.924869577007312349e-08
1.315009505669065391e+02,4.415867478181617541e-08,3.844174818941845102e-08
1.325009433928679528e+02,4.323156714798575872e-08,3.753082462250729400e-08
1.335009363263044690e+02,4.220620704186524268e-08,3.657467490335940434e-08
1.345009293648188873e+02,4.131922994705030433e-08,3.592719175845800327e-08
1.355009225060848053e+02,4.060621387502625939e-08,3.526964646300969961e-08
1.365009157478439761e+02,3.946083914442698242e-08,3.420003551113014354e-08
1.375009090879038354e+02,3.822865748367543121e-08,3.299056941442629372e-08
1.385009025241351992e+02,3.740388421957049253e-08,3.215345334421171586e-08
1.395008960544698482e+02,3.671724469748647017e-08,3.165521556841084306e-08
1.405008896768985096e+02,3.571238817742685362e-08,3.079159893533447726e-08
1.415008833894686120e+02,3.476655270877065982e-08,2.981060741211605058e-08
1.425008771902825515e+02,3.416142007011638700e-08,2.914653177913134737e-08
1.435008710774955318e+02,3.334168112927683121e-08,2.833862652502968618e-08
1.445008650493138020e+02,3.211308897932198983e-08,2.740412463302719279e-08
1.455008591039929229e+02,3.132905717565090025e-08,2.699805555571523069e-08
1.465008532398361183e+02,3.093014152756980752e-08,2.664457611783825602e-08
1.475008474551925985e+02,3.005011641359563829e-08,2.575112567700314363e-08
1.485008417484560823e+02,2.906352807967221331e-08,2.492481185595165079e-08
1.495008361180632335e+02,2.845831022925315178e-08,2.442464688234028977e-08
1.505008305624922684e+02,2.788504563561501156e-08,2.381481160683285398e-08
1.515008250802615350e+02,2.716365885196555205e-08,2.304027616568849050e-08
1.525008196699283189e+02,2.645729377604874478e-08,2.243170618635619936e-08
1.535008143300874792e+02,2.570921819507542873e-08,2.193077976195597733e-08
1.545008090593702832e+02,2.508795070871650030e-08,2.141832254160842444e-08
1.555008038564431274e+02,2.453995186650772130e-08,2.092391645891369824e-08
1.565007987200065429e+02,2.370720170856927838e-08,2.030321102978833655e-08
1.575007936487940299e+02,2.292684984985874406e-08,1.963952005237557260e-08
1.585007886415711198e+02,2.255337045058995182e-08,1.926450661706712395e-08
1.595007836971342385e+02,2.215556596319851018e-08,1.889457205637502293e-08
1.605007788143097969e+02,2.142519310538731016e-08,1.820831032309898351e-08
1.615007739919533378e+02,2.071355445453465091e-08,1.756147516047433595e-08
1.625007692289485988e+02,2.021163151065445282e-08,1.713746803762241111e-08
1.635007645242064314e+02,1.978358971688593622e-08,1.681661606848987410e-08
1.645007598766644037e+02,1.928139420809707481e-08,1.642495182445347494e-08
1.655007552852856065e+02,1.875889721593094910e-08,1.597779245356519481e-08
1.665007507490581702e+02,1.823759579207285468e-08,1.552867795430585430e-08
1.675007462669942697e+02,1.770604755937743985e-08,1.507835628348437674e-08
1.685007418381295849e+02,1.723681597066972893e-08,1.467384582906231259e-08
1.695007374615225615e+02,1.675298447313674172e-08,1.422754142470899776e-08
1.705007331362537002e+02,1.635887454448543500e-08,1.389270521603186809e-08
1.715007288614249603e+02,1.606152268042663052e-08,1.367512215282706189e-08
1.725007246361591342e+02,1.556037699116090624e-08,1.326530090684307327e-08
1.735007204595992221e+02,1.496744030918947767e-08,1.278193852478747637e-08
1.745007163309079488e+02,1.456748895978742454e-08,1.244641417370241038e-08
1.755007122492669396e+02,1.431593845869230175e-08,1.222535117073883464e-08
1.765007082138765782e+02,1.395307427278785207e-08,1.191828228983622195e-08
1.775007042239551254e+02,1.344028442350648074e-08,1.147224507882539274e-08
1.785007002787384067e+02,1.305679548046888439e-08,1.113975510304951930e-08
1.795006963774792723e+02,1.277136207898810065e-08,1.093796403243369244e-08
1.805006925194471421e+02,1.245092903600215007e-08,1.070283064910458996e-08
1.815006887039275227e+02,1.209465141976711673e-08,1.037496067308399382e-08
1.825006849302215812e+02,1.174095762999390693e-08,1.004593240329391365e-08
1.835006811976456902e+02,1.148952994133904563e-08,9.814744233444841211e-09
1.845006775055311152e+02,1.121015412663013381e-08,9.532465339734275867e-09
1.855006738532235033e+02,1.089691956085548482e-08,9.234013612125741054e-09
1.865006702400825418e+02,1.060927964502750951e-08,8.983077559826640160e-09
1.875006666654815035e+02,1.028984594583629327e-08,8.714498137698997395e-09
1.885006631288070480e+02,1.003174783671626349e-08,8.512918565692573638e-09
1.895006596294588235e+02,9.810567064559814205e-09,8.316993441098719048e-09
1.905006561668489269e+02,9.540654300161068461e-09,8.073635996156299951e-09
1.915006527404019039e+02,9.244051875815508598e-09,7.837138464460365747e-09
1.925006493495541804e+02,8.965281776952686838e-09,7.630201720594467189e-09
1.935006459937537215e+02,8.742177074883023008e-09,7.452283727636404300e-09
1.945006426724601170e+02,8.512703595694087839e-09,7.248140492483641290e-09
1.955006393851436712e+02,8.262366735553211270e-09,7.049131400492208517e-09
1.965006361312858587e+02,8.086763969301157704e-09,6.901084637372602963e-09
1.975006329103783287e+02,7.874588468937335342e-09,6.714081780004267951e-09
1.985006297219230191e+02,7.591617783028829685e-09,6.499466470749534291e-09
1.995006265654321282e+02,7.400229628344346719e-09,6.336423093138211406e-09
2.005006234404272334e+02,7.239703388644967869e-09,6.163589671105816599e-09
2.015006203464396322e+02,7.047924073571624367e-09,5.975421689566935702e-09
2.025006172830098023e+02,6.862044896486017566e-09,5.806458734714656681e-09
2.035006142496872314e+02,6.656574832092753827e-09,5.644864048919995701e-09
2.045006112460302745e+02,6.444840279854630301e-09,5.505832890489013929e-09
2.055006082716058700e+02,6.294274710365539086e-09,5.400562716305152049e-09
2.065006053259892838e+02,6.164584834648345211e-09,5.275191546489827573e-09
2.075006024087640810e+02,5.999444556171132899e-09,5.113357259830680684e-09
2.085005995195217849e+02,5.837059404107679990e-09,4.960674625019263195e-09
2.095005966578615926e+02,5.667758577155167221e-09,4.811511406939212467e-09
2.105005938233904317e+02,5.517375700170225190e-09,4.687160837605360303e-09
2.115005910157227333e+02,5.390460464659605167e-09,4.576151316637645484e-09
2.125005882344799772e+02,5.237446521539813823e-09,4.451036412275389714e-09
2.135005854792909190e+02,5.080787709673358910e-09,4.329361081027849544e-09
2.145005827497911639e+02,4.933474474095346172e-09,4.196137026239500608e-09
2.155005800456230531e+02,4.803507669769431937e-09,4.085659853575494078e-09
2.165005773664356923e+02,4.684980096941042790e-09,4.003268772297288671e-09
2.175005747118843829e+02,4.560578127053439686e-09,3.901352778930869009e-09
2.185005720816309633e+02,4.427518131554414411e-09,3.783657035822226077e-09
2.195005694753432692e+02,4.294712228018745431e-09,3.671061587979504428e-09
2.205005668926953319e+02,4.193770749052601833e-09,3.579847514379791136e-09
2.215005643333668957e+02,4.095644308034023814e-09,3.489338242292853136e-09
2.225005617970435310e+02,3.977676492008089026e-09,3.381030873272473540e-09
2.235005592834165498e+02,3.864039490526314582e-09,3.276687878647109144e-09
2.245005567921826071e+02,3.761228683434283670e-09,3.189216932318893777e-09
2.255005543230437866e+02,3.663485237782464047e-09,3.103790012958241407e-09
2.265005518757073730e+02,3.566078759465969727e-09,3.024234050795533155e-09
2.275005494498859377e+02,3.464762750350894549e-09,2.943886039619032037e-09
2.285005470452970542e+02,3.365669913187307880e-09,2.857572197220929532e-09
2.295005446616630422e+02,3.276488954968860912e-09,2.784074908750413855e-09
2.305005422987113093e+02,3.184206732725981795e-09,2.708953141054002807e-09
2.315005399561737534e+02,3.103955563601963119e-09,2.639313656813597117e-09
2.325005376337870189e+02,3.036205468872611644e-09,2.582763153049817042e-09
2.335005353312921841e+02,2.947275421453472606e-09,2.516141235153545587e-09
2.345005330484346757e+02,2.847649190882741605e-09,2.436118894079329159e-09
2.355005307849644964e+02,2.768261921577614565e-09,2.355245005255507498e-09
2.365005285406356279e+02,2.706631301460293683e-09,2.288286556245234202e-09
2.375005263152063435e+02,2.639452566718512980e-09,2.235836208700785334e-09
2.385005241084388103e+02,2.562851754999689969e-09,2.180666467798940911e-09
2.395005219200994020e+02,2.489680971487286880e-09,2.119264798860465090e-09
2.405005197499581584e+02,2.417997527200420537e-09,2.060137793439777803e-09
2.415005175977890133e+02,2.339396902250216903e-09,2.003352118527835280e-09
2.425005154633697089e+02,2.269515053305728791e-09,1.948216924635607058e-09
2.435005133464814833e+02,2.216571935386511272e-09,1.894350214223242668e-09
2.445005112469092410e+02,2.164498811366697994e-09,1.844109842855226743e-09
2.455005091644414676e+02,2.102457642707612810e-09,1.792610777881457933e-09
2.465005070988698606e+02,2.039384373978067769e-09,1.735107029659109380e-09
2.475005050499897834e+02,1.988163434714762055e-09,1.684204278031597251e-09
2.485005030175995557e+02,1.936954098429206020e-09,1.643144056633538343e-09
2.495005010015010214e+02,1.879577367422900506e-09,1.599068328514383770e-09
2.505004990014990369e+02,1.825729217725440570e-09,1.553429586191739574e-09
2.515004970174015568e+02,1.778212833214078716e-09,1.516116160978964728e-09
2.525004950490196620e+02,1.725406417715327476e-09,1.471936788979832108e-09
2.535004930961673608e+02,1.668100521661277178e-09,1.419984784893468036e-09
2.545004911586616458e+02,1.620137020352098643e-09,1.379887609466460007e-09
2.555004892363222098e+02,1.576719514572503672e-09,1.349203739432290815e-09
2.565004873289717580e+02,1.533289511602701599e-09,1.316669582534814703e-09
2.575004854364356675e+02,1.490399979073668201e-09,1.277696487720576975e-09
2.585004835585419301e+02,1.447109346191381058e-09,1.234967494765153533e-09
2.595004816951213797e+02,1.408236885580631333e-09,1.198476426788469825e-09
2.605004798460071811e+02,1.370498962254817517e-09,1.167569515747014344e-09
2.615004780110353977e+02,1.328195918839066120e-09,1.134661144237536263e-09
2.625004761900442531e+02,1.287634139013519978e-09,1.103619819341682917e-09
2.635004743828746996e+02,1.253187768482571788e-09,1.072507579899705204e-09
2.645004725893699060e+02,1.219513564405160689e-09,1.040790428788347011e-09
2.655004708093753720e+02,1.181758785000714401e-09,1.010937992088541883e-09
2.665004690427392120e+02,1.144431151646684887e-09,9.779528873411219816e-10
2.675004672893114730e+02,1.109789771053186787e-09,9.475062000078327769e-10
2.685004655489446463e+02,1.077816805967647297e-09,9.223399385493289847e-10
2.695004638214932697e+02,1.047207062146185115e-09,8.949785188990132665e-10
2.705004621068141546e+02,1.017052075210368737e-09,8.696719696540282386e-10
2.715004604047661587e+02,9.873937934385690936e-10,8.470160296833107315e-10
2.725004587152102431e+02,9.559829673662077505e-10,8.216158299827997474e-10
2.735004570380093583e+02,9.267077202318877547e-10,7.968941924501117427e-10
2.745004553730284442e+02,9.007373145326686647e-10,7.740947122573350018e-10
2.755004537201346011e+02,8.738540929444676332e-10,7.502031820803435809e-10
2.765004520791964637e+02,8.453569230080987476e-10,7.250144453606048510e-10
2.775004504500848270e+02,8.196953016217496537e-10,7.026952084042516830e-10
2.785004488326724186e+02,7.967332170179694006e-10,6.832624328221417735e-10
2.795004472268336144e+02,7.721332571122210216e-10,6.628026682896571862e-10
2.805004456324446096e+02,7.475089127795507558e-10,6.411101007183923027e-10
2.815004440493833613e+02,7.248755821671481062e-10,6.217107893730329955e-10
2.825004424775295888e+02,7.027431265127220119e-10,6.048410267831151631e-10
2.835004409167647168e+02,6.792642983967783013e-10,5.857554940778838094e-10
2.845004393669718183e+02,6.566769044308687365e-10,5.660267592636822823e-10
2.855004378280355581e+02,6.366438505762867784e-10,5.481015405479647982e-10
2.865004362998422494e+02,6.165719069910641413e-10,5.301904259597279691e-10
2.875004347822799673e+02,5.974710893642803715e-10,5.138491427870624793e-10
2.885004332752379241e+02,5.789397263651933418e-10,4.990169942753165293e-10
2.895004317786071510e+02,5.604067937446887176e-10,4.842418005782788950e-10
2.905004302922803276e+02,5.431501565537234320e-10,4.694183657163748831e-10
2.915004288161511568e+02,5.256135982218945379e-10,4.541952263919459006e-10
2.925004273501151602e+02,5.082224018625148865e-10,4.391288792293579962e-10
2.935004258940692239e+02,4.908973637330636814e-10,4.234799668471709450e-10
2.945004244479114845e+02,4.741099677563445535e-10,4.093173926867647731e-10
2.955004230115415567e+02,4.584387707960342864e-10,3.967850582229681473e-10
2.965004215848604758e+02,4.434929068412910686e-10,3.838826310982568528e-10
2.975004201677705282e+02,4.296260321121248271e-10,3.720065339912613207e-10
2.985004187601752506e+02,4.153422068013543577e-10,3.601613400048070549e-10
2.995004173619796575e+02,4.009104689693141787e-10,3.480867458814440857e-10
3.005004159730898436e+02,3.874466599066684373e-10,3.367312243306003795e-10
3.015004145934131543e+02,3.741229537518253779e-10,3.253470686895201360e-10
3.025004132228582989e+02,3.612356813661438653e-10,3.144690582309853908e-10
3.035004118613350670e+02,3.492417922446969577e-10,3.042061110936867988e-10
3.045004105087544986e+02,3.374952610295971901e-10,2.939007011360492890e-10
3.055004091650288274e+02,3.253790159885609896e-10,2.839313142034330174e-10
3.065004078300712536e+02,3.135008849649140133e-10,2.743745812703071466e-10
3.075004065037963414e+02,3.025513689856014869e-10,2.652840726021805184e-10
3.085004051861196217e+02,2.919566168235304234e-10,2.564477171694802320e-10
3.095004038769578187e+02,2.814798506551847386e-10,2.473875997746604614e-10
3.105004025762285664e+02,2.719351614480059683e-10,2.388362442882107693e-10
3.115004012838506924e+02,2.628862304357662603e-10,2.308651565361283982e-10
3.125003999997440474e+02,2.530915627056416327e-10,2.224363727035377994e-10
3.135003987238293917e+02,2.434480833092859670e-10,2.141216457599660543e-10
3.145003974560286792e+02,2.347226811923346739e-10,2.063792267820870115e-10
3.155003961962647168e+02,2.264188112104278690e-10,1.990972864547913065e-10
3.165003949444613340e+02,2.180778985617328218e-10,1.921975652271534922e-10
3.175003937005433841e+02,2.097170397035604384e-10,1.849640425012253818e-10
3.185003924644364020e+02,2.020309346598847380e-10,1.779049595584061093e-10
3.195003912360671734e+02,1.949331576494041436e-10,1.713733920124222804e-10
3.205003900153633367e+02,1.876002335531665680e-10,1.650262362169331526e-10
3.215003888022532692e+02,1.801924104971655936e-10,1.589110736871585443e-10
3.225003875966663145e+02,1.736052703913365680e-10,1.530443490744083006e-10
3.235003863985327826e+02,1.675132140882217389e-10,1.474334430296744118e-10
3.245003852077837223e+02,1.614499952247359244e-10,1.422437986911803841e-10
3.255003840243510354e+02,1.559051898572081116e-10,1.376204201790740001e-10
3.265003828481675896e+02,1.497876222964262643e-10,1.323562653227994838e-10
3.275003816791668783e+02,1.425381136730151838e-10,1.260096603615044464e-10
3.285003805172834177e+02,1.355255863500261493e-10,1.199948241680294211e-10
3.295003793624522928e+02,1.293397060007854735e-10,1.148775614579130241e-10
3.305003782146096114e+02,1.243793693942556109e-10,1.106105485526924873e-10
3.315003770736920501e+02,1.197998288447463811e-10,1.064620680564261948e-10
3.325003759396371379e+02,1.142372118465029412e-10,1.015533318769143472e-10
3.335003748123830860e+02,1.089739899735822833e-10,9.696639057411490089e-11
3.345003736918690151e+02,1.047592070463759551e-10,9.329189019744567348e-11
3.355003725780345576e+02,1.003252249758931852e-10,8.943192745590730502e-11
3.365003714708202551e+02,9.558519862477655732e-11,8.538241987323095989e-11
3.375003703701671611e+02,9.121911426535616891e-11,8.162384724608649324e-11
3.385003692760171816e+02,8.745761633698095567e-11,7.822892174239666935e-11
3.395003681883129047e+02,8.391958926844698699e-11,7.496780683015320315e-11
3.405003671069974303e+02,8.033432726679012892e-11,7.174217271090020462e-11
3.415003660320146537e+02,7.693954685747252656e-11,6.882357239737332221e-11
3.425003649633092095e+02,7.379485087402363692e-11,6.603123383521106093e-11
3.435003639008262439e+02,7.079065195422396406e-11,6.332114880166070559e-11
3.445003628445114146e+02,6.759403097519968078e-11,6.052510974604922326e-11
3.455003617943113454e+02,6.441223326497092414e-11,5.762583726444913114e-11
3.465003607501729448e+02,6.171217045562983348e-11,5.515336412999058170e-11
3.475003597120440304e+02,5.921926476390152039e-11,5.292641180601697143e-11
3.485003586798728179e+02,5.657939869862240044e-11,5.057879227060549607e-11
3.495003576536080914e+02,5.402084691031741632e-11,4.831437983996851482e-11
3.505003566331994307e+02,5.182899159536666713e-11,4.632100953882242237e-11
3.515003556185967568e+02,4.982768799101151999e-11,4.452150840683400797e-11
3.525003546097507297e+02,4.761472551975836735e-11,4.253607853572683274e-11
3.535003536066123502e+02,4.527480510062687428e-11,4.040920817105973019e-11
3.545003526091335289e+02,4.322767459288461575e-11,3.858863683374884703e-11
3.555003516172663467e+02,4.150751577132045386e-11,3.704646938973808277e-11
3.565003506309636236e+02,3.971681487296124886e-11,3.540069133873448048e-11
3.575003496501786913e+02,3.789912677232839771e-11,3.372946435153980199e-11
3.585003486748652790e+02,3.630472311886013418e-11,3.228895493538379460e-11
3.595003477049779121e+02,3.475147550908620895e-11,3.091392989856294501e-11
3.605003467404712865e+02,3.321020779291914458e-11,2.953767782165157466e-11
3.615003457813007799e+02,3.171109429867426333e-11,2.825507163396134075e-11
3.625003448274221682e+02,3.021026773783168790e-11,2.697719073876838545e-11
3.635003438787919663e+02,2.885853960214373358e-11,2.577965407106641232e-11
3.645003429353668025e+02,2.765129217216038251e-11,2.471550472397981019e-11
3.655003419971039875e+02,2.637770888089478637e-11,2.356060760447475867e-11
3.665003410639613435e+02,2.518717628677960283e-11,2.246575348661962544e-11
3.675003401358970336e+02,2.420564717214645140e-11,2.158939847568903741e-11
3.685003392128696760e+02,2.312258983891863034e-11,2.066106112022457067e-11
3.695003382948384001e+02,2.191423650765781327e-11,1.961517181196170429e-11
3.705003373817627335e+02,2.091438062681231389e-11,1.870851381124874917e-11
3.715003364736027152e+02,2.010654049345846705e-11,1.796332585030169553e-11
3.725003355703186685e+02,1.921763141742310434e-11,1.715061917510394022e-11
3.735003346718715420e+02,1.828102814101471611e-11,1.629204346171176079e-11
3.745003337782223980e+02,1.746770198894148411e-11,1.556360270638987126e-11
3.755003328893330945e+02,1.676474600042765414e-11,1.496193885582850736e-11
3.765003320051656601e+02,1.603606714976551683e-11,1.434162077816436820e-11
3.775003311256825782e+02,1.517792458475651559e-11,1.361241653507006798e-11
3.785003302508466732e+02,1.437682543920447637e-11,1.292624775132410098e-11
3.795003293806212241e+02,1.378678331006845315e-11,1.237417070756010321e-11
3.805003285149699082e+02,1.330176675413347395e-11,1.187986984288507973e-11
3.815003276538566297e+02,1.273176378976818582e-11,1.133895939727093894e-11
3.825003267972459753e+02,1.205353628950472819e-11,1.074150035431601682e-11
3.835003259451026452e+02,1.141733024581107935e-11,1.018938171019797466e-11
3.845003250973918512e+02,1.087213355705707127e-11,9.715514928384835672e-12
3.855003242540789756e+02,1.045930883946600710e-11,9.326836396310211649e-12
3.865003234151298557e+02,1.006873193061464951e-11,8.941171677412962300e-12
3.875003225805108968e+02,9.551641865675254905e-12,8.482971260727426338e-12
3.885003217501884478e+02,9.019194661920454895e-12,8.024814799699541947e-12
3.895003209241296531e+02,8.620344167576545936e-12,7.662415250308014175e-12
3.905003201023015436e+02,8.308698434417534303e-12,7.363687970370681825e-12
3.915003192846718321e+02,7.911005504623032129e-12,7.007369639480668680e-12
3.925003184712083453e+02,7.463249042124864932e-12,6.626650960405647343e-12
3.935003176618793646e+02,7.080778597543032096e-12,6.292912172183435610e-12
3.945003168566535123e+02,6.796803431498212789e-12,6.026586119285140269e-12
3.955003160554994110e+02,6.541849763556901253e-12,5.783421030321703422e-12
3.965003152583866495e+02,6.182945418758462450e-12,5.465322328976465726e-12
3.975003144652844185e+02,5.819334190859405436e-12,5.145849581959163074e-12
3.985003136761626479e+02,5.555137020055679345e-12,4.908914971286681597e-12
3.995003128909913812e+02,5.341425791472451469e-12,4.717232033255080802e-12
4.005003121097410030e+02,5.101876771265608127e-12,4.497708443545163279e-12
4.015003113323824664e+02,4.813677015613671035e-12,4.239834531922337198e-12
4.025003105588863832e+02,4.568446162998774756e-12,4.022904533705734998e-12
4.035003097892242749e+02,4.396917766128842690e-12,3.862720744906380471e-12
4.045003090233677199e+02,4.204608653294069299e-12,3.692579798377353042e-12
4.055003082612885237e+02,3.961196597487234700e-12,3.483808632100907219e-12
4.065003075029587194e+02,3.760647480450880213e-12,3.298531154083589886e-12
4.075003067483507380e+02,3.628504567790020700e-12,3.165501669588965660e-12
4.085003059974374082e+02,3.472220620062465097e-12,3.019010105988246549e-12
4.095003052501914453e+02,3.275671598864024979e-12,2.844800839465907245e-12
4.105003045065861897e+02,3.132473753126719718e-12,2.711614976063652121e-12
4.115003037665950956e+02,3.016568632308356749e-12,2.596626337284177269e-12
4.125003030301917306e+02,2.850708264518036234e-12,2.446002364834592908e-12
4.135003022973502311e+02,2.693986309706423872e-12,2.307013758231148689e-12
4.145003015680446197e+02,2.598800632942762877e-12,2.212812230097848089e-12
4.155003008422497146e+02,2.500487499493972010e-12,2.116221628894038938e-12
4.165003001199398796e+02,2.360697133059021773e-12,1.989500452198774317e-12
4.175002994010902171e+02,2.253246828637209787e-12,1.887037330847186750e-12
4.185002986856759435e+02,2.174333485289613540e-12,1.807526180094972420e-12
4.195002979736724456e+02,2.069501544618948285e-12,1.708507087775257770e-12
4.205002972650553943e+02,1.973278440855652182e-12,1.618915002931221204e-12
4.215002965598008018e+02,1.896092092185162546e-12,1.544901270850683666e-12
4.225002958578845664e+02,1.816491512788882461e-12,1.466782758933317071e-12
4.235002951592832119e+02,1.737049229861186486e-12,1.389143240867006904e-12
4.245002944639732050e+02,1.655388562857608451e-12,1.312764275954258452e-12
4.255002937719314673e+02,1.578699824396785029e-12,1.243846283340679884e-12
4.265002930831349204e+02,1.509629809789922854e-12,1.179683109312649197e-12
4.275002923975607132e+02,1.443589014411178739e-12,1.117937623157116945e-12
4.285002917151865631e+02,1.375758713181792160e-12,1.058673270255822973e-12
4.295002910359899033e+02,1.303359995317091054e-12,9.986129357021227390e-13
4.305002903599485649e+02,1.240171295057615327e-12,9.464266664924564232e-13
4.315002896870406630e+02,1.183046463173331956e-12,8.966241306344665851e-13
4.325002890172445404e+02,1.123384387752192459e-12,8.456524459178078758e-13
4.335002883505384261e+02,1.065214118266339879e-12,7.976276069003875553e-13
4.345002876869012880e+02,1.014100282467441287e-12,7.536695489275609430e-13
4.355002870263118666e+02,9.686841306746022103e-13,7.137626946059276834e-13
4.365002863687490731e+02,9.246765796915338672e-13,6.743910243006085968e-13
4.375002857141923300e+02,8.838908083750637927e-13,6.368087988994962784e-13
4.385002850626210602e+02,8.463497255499163418e-13,6.025910826278091375e-13
4.395002844140149136e+02,8.070283887734882986e-13,5.684635805261451012e-13
4.405002837683535404e+02,7.641541989480176387e-13,5.332125924012154589e-13
4.415002831256169884e+02,7.236274935150781661e-13,5.016284033042489293e-13
4.425002824857855330e+02,6.846025853567785774e-13,4.732153191913795165e-13
4.435002818488393928e+02,6.447629704517718093e-13,4.450546890169738023e-13
4.445002812147591271e+02,6.061656489629218467e-13,4.177605182642632528e-13
4.455002805835255799e+02,5.710140185073857704e-13,3.929671713862338232e-13
4.465002799551194244e+02,5.385259758853338000e-13,3.698636778696901829e-13
4.475002793295217316e+02,5.039197286661200917e-13,3.457579314998059704e-13
4.485002787067138570e+02,4.701569490574637845e-13,3.233756725524577985e-13
4.495002780866770991e+02,4.398934577859386202e-13,3.048803820564807786e-13
4.505002774693928700e+02,4.099581894864764279e-13,2.884090248431698300e-13
4.515002768548431504e+02,3.806346839668668369e-13,2.722273915797938717e-13
4.525002762430096368e+02,3.535002546622372193e-13,2.559193406406440908e-13
4.535002756338743666e+02,3.292550995605146100e-13,2.405710217146361527e-13
4.545002750274195478e+02,3.075426235976899274e-13,2.258342671603969078e-13
4.555002744236274452e+02,2.871027590883875077e-13,2.112531634951130611e-13
4.565002738224808922e+02,2.660170931026533700e-13,1.966245419554280986e-13
4.575002732239620968e+02,2.463430420138787352e-13,1.834314176857709193e-13
4.585002726280541765e+02,2.294708838952815275e-13,1.723317817583193512e-13
4.595002720347399077e+02,2.131294713319294925e-13,1.613380911165612733e-13
4.605002714440025215e+02,1.950571428333162096e-13,1.475809783176633322e-13
4.615002708558251356e+02,1.755790796532607295e-13,1.313582780324711579e-13
4.625002702701912085e+02,1.600694483246817614e-13,1.184225145250826343e-13
4.635002696870844261e+02,1.479757103742282362e-13,1.088338603408790160e-13
4.645002691064881901e+02,1.368215036020647315e-13,1.001835217858899154e-13
4.655002685283865276e+02,1.270400205460388439e-13,9.284421486458887363e-14
4.665002679527634086e+02,1.184158331071559129e-13,8.630704346887630008e-14
4.675002673796026329e+02,1.107465661552612759e-13,7.995701184712279791e-14
4.685002668088887958e+02,1.033005333663077737e-13,7.389598675448125782e-14
4.695002662406060381e+02,9.652302746543343032e-14,6.850100614780912687e-14
4.705002656747390120e+02,9.048512060317660015e-14,6.349037361481326639e-14
4.715002651112722560e+02,8.482114326583890643e-14,5.876457110831598952e-14
4.725002645501903658e+02,7.943268793580776688e-14,5.428248431144278170e-14
4.735002639914787324e+02,7.456586476350738706e-14,5.021982311906445501e-14
4.745002634351218376e+02,7.013523390003484363e-14,4.651231248477692099e-14
4.755002628811050158e+02,6.585084179707322332e-14,4.302989110679407852e-14
4.765002623294136583e+02,6.174713198900671291e-14,3.988872240944485867e-14
4.775002617800329858e+02,5.769940390860411818e-14,3.694828017604076402e-14
4.785002612329485601e+02,5.398654188643039325e-14,3.423416839526834621e-14
4.795002606881459997e+02,5.045415670631208159e-14,3.162146780206505115e-14
4.805002601456112075e+02,4.690213223492702045e-14,2.906288147354195230e-14
4.815002596053298021e+02,4.367444662020693651e-14,2.675189242676707888e-14
4.825002590672879137e+02,4.068511824261891393e-14,2.465084462113932695e-14
4.835002585314717862e+02,3.774196689232494623e-14,2.267688926551654149e-14
4.845002579978673225e+02,3.496377134681709881e-14,2.091834270336853638e-14
4.855002574664610506e+02,3.224075158023423849e-14,1.935377685717623065e-14
4.865002569372393850e+02,2.964348169754004291e-14,1.795629100975721737e-14
4.875002564101889106e+02,2.733001115804478609e-14,1.671352560308028889e-14
4.885002558852963261e+02,2.519539170804940954e-14,1.558235108759799375e-14
4.895002553625482733e+02,2.318088758598948945e-14,1.452700787197316807e-14
4.905002548419318487e+02,2.129216692043409871e-14,1.348723729291861330e-14
4.915002543234336940e+02,1.952770099406027220e-14,1.247242643038075127e-14
4.925002538070411902e+02,1.788885033271768924e-14,1.150662213670623160e-14
4.935002532927414336e+02,1.645112247802887812e-14,1.059906911568307134e-14
4.945002527805219188e+02,1.511005154412458289e-14,9.712646298187892270e-15
4.955002522703696286e+02,1.384857364957219468e-14,8.895595378739014986e-15
4.965002517622725122e+02,1.271905270198262219e-14,8.168599472214791230e-15
4.975002512562179504e+02,1.162755610836913565e-14,7.458460755644877197e-15
4.985002507521937218e+02,1.059162016902615190e-14,6.785105504721342325e-15
4.995002502501875483e+02,9.630015979360745947e-15,6.176237030703936967e-15
5.005002497501874359e+02,8.725294589037404501e-15,5.610785204551827492e-15
5.015002492521813338e+02,7.874190164183810816e-15,5.063062183572260644e-15
5.025002487561573048e+02,7.085675515808793462e-15,4.546977018123304763e-15
5.035002482621035824e+02,6.365870679088437417e-15,4.069821002205465125e-15
5.045002477700085706e+02,5.695217910751327554e-15,3.613092219579815704e-15
5.055002472798603890e+02,5.074341038207712900e-15,3.197468118197222693e-15
5.065002467916476121e+02,4.519593925974889124e-15,2.838174354728430425e-15
5.075002463053589281e+02,4.039296638517472201e-15,2.521871453085806757e-15
5.085002458209828546e+02,3.595938102982843379e-15,2.225333510611111188e-15
5.095002453385080798e+02,3.178948167334400790e-15,1.952182582186942946e-15
5.105002448579236329e+02,2.805828426212833771e-15,1.716223150834839795e-15
5.115002443792182589e+02,2.629071437931256136e-15,1.606427992746806889e-15


==> OmegaGWspectra/alpha40theta3.csv <==
4.743416490252569062e+00,5.521626925110022745e-06,1.115559330112362416e-05
7.648529270389177626e+00,6.835648364952758683e-06,1.112818453183331306e-05
1.060660171779821503e+01,9.343739878797682297e-06,9.188901601220057894e-06
1.358307770720612595e+01,1.025734140745662868e-05,8.802358387705024194e-06
1.656804152578089173e+01,1.134879467127315407e-05,1.047055558193600686e-05
1.955760721560794835e+01,1.384973816917684820e-05,9.833258680816674840e-06
2.254994456755936483e+01,1.463755596151141569e-05,9.224722787219847962e-06
2.554407954888960575e+01,1.317284247947825338e-05,9.215146344743683552e-06
2.853944638566067482e+01,1.123228425789653014e-05,9.665026880237485057e-06
3.153569406244296047e+01,1.043904455054124426e-05,1.039268209624008037e-05
3.453259329966402191e+01,1.043023699939796632e-05,9.976720419904625445e-06
3.752998800959041148e+01,1.012211095509524893e-05,9.289899291668530766e-06
4.052776825831889340e+01,9.891024204352739208e-06,8.836496024615111082e-06
4.352585438564072717e+01,1.022561170804387768e-05,8.986761022776500871e-06
4.652418725781247133e+01,1.032381510491154117e-05,9.615727435360852762e-06
4.952272205765753910e+01,1.060767534730402864e-05,1.005598532415298227e-05
5.252142420003479373e+01,1.124229781735327112e-05,1.050640942449654786e-05
5.552026656996524423e+01,1.085082779372538108e-05,1.042749574178516250e-05
5.851922760939348223e+01,1.031362420965792169e-05,1.019939873542639923e-05
6.151828996322963405e+01,1.058075756066077017e-05,1.034555078029760446e-05
6.451743950281971252e+01,1.057882187993929824e-05,1.017920707304347780e-05
6.751666460956140270e+01,1.037142378004048966e-05,1.017400326163019949e-05
7.051595564125895521e+01,1.079855210645483377e-05,1.111270484142688725e-05
7.351530452905707591e+01,1.131763054230737291e-05,1.210311142469095034e-05
7.651470446914109402e+01,1.128241421671111685e-05,1.236233601535244881e-05
7.951414968419143747e+01,1.120045009709295963e-05,1.246917513032147290e-05
8.251363523685040491e+01,1.128609287079327346e-05,1.262453675228827444e-05
8.551315688243535362e+01,1.137701233312293438e-05,1.265436946729836716e-05
8.851271095159158619e+01,1.121609807891344888e-05,1.228190386677282983e-05
9.151229425601786716e+01,1.122173074658699976e-05,1.216525220868200179e-05
9.451190401214017811e+01,1.216291157955240081e-05,1.314748874208035711e-05
9.751153777887004992e+01,1.266917963639395587e-05,1.381898376713885267e-05
1.005111934065057540e+02,1.287201690131996158e-05,1.400548734385347667e-05
1.035108689945166986e+02,1.350981427504170369e-05,1.432105846776897568e-05
1.065105628564603961e+02,1.374090386983283199e-05,1.447959772220783417e-05
1.095102734906638773e+02,1.369074563839868720e-05,1.470012795642584185e-05
1.125099995555950727e+02,1.375269898830628858e-05,1.497576687701862187e-05
1.155097398490707405e+02,1.396555950435138761e-05,1.526113510661869781e-05
1.185094932906220890e+02,1.401195314239296094e-05,1.538159286954530086e-05
1.215092589064718283e+02,1.452719195586498258e-05,1.591225334670801542e-05
1.245090358166828111e+02,1.511869700049299340e-05,1.650550486477748524e-05
1.275088232241204480e+02,1.495664668619236905e-05,1.644516789398374238e-05
1.305086204049372327e+02,1.502271376736516505e-05,1.651823236547950204e-05
1.335084267003398111e+02,1.550504421024870736e-05,1.688448698516556147e-05
1.365082415094414898e+02,1.595995282933872886e-05,1.736341943614903063e-05
1.395080642830370721e+02,1.597626198012943465e-05,1.737692920025503364e-05
1.425078945181634538e+02,1.585772039069599371e-05,1.728270651987219000e-05
1.455077317533333314e+02,1.639596680279342664e-05,1.789309255799224218e-05
1.485075755643462401e+02,1.686497086247361240e-05,1.826690461627517579e-05
1.515074255605975395e+02,1.702660376397644259e-05,1.848535476266073576e-05
1.545072813818170800e+02,1.748347658383425106e-05,1.880606476422583498e-05
1.575071426951806757e+02,1.779947977254504993e-05,1.869970873936677746e-05
1.605070091927452438e+02,1.777176542135549853e-05,1.871481318950135990e-05
1.635068805891666557e+02,1.764590894545282429e-05,1.907474304691379372e-05
1.665067566196639461e+02,1.762717402635762746e-05,1.932837417055631641e-05
1.695066370381998127e+02,1.801013163524974029e-05,1.931465302457188168e-05
1.725065216158508292e+02,1.866109428523650204e-05,1.947527520007879561e-05
1.755064101393450642e+02,1.898384982062574657e-05,1.975261962242682310e-05
1.785063024097468656e+02,1.905896639033491537e-05,2.002362025504921379e-05
1.815061982412722159e+02,1.906380471463144132e-05,2.041463310004520569e-05
1.845060974602194790e+02,1.907836616993470821e-05,2.052018908881790674e-05
1.875059999040030903e+02,1.938870191435434896e-05,2.061010829210949282e-05
1.905059054202782534e+02,1.950377259494406464e-05,2.073508721925771932e-05
1.935058138661471787e+02,1.945187552621271751e-05,2.067612288925290841e-05
1.965057251074380531e+02,1.986639326605085077e-05,2.089087049371762724e-05
1.995056390180488677e+02,2.027106421777523154e-05,2.122818493406997432e-05
2.025055554793497663e+02,2.012474767618279599e-05,2.123650137633066197e-05
2.055054743796378887e+02,2.008556483299646389e-05,2.134706843019197766e-05
2.085053956136387683e+02,2.046916449871430226e-05,2.183563125617357789e-05
2.115053190820505051e+02,2.057328330888949221e-05,2.206010378317132235e-05
2.145052446911263928e+02,2.022406662137560320e-05,2.168206093916034776e-05
2.175051723522914529e+02,2.013809957565231891e-05,2.152892527990474950e-05
2.205051019817909150e+02,2.063918349225466505e-05,2.212434715537451576e-05
2.235050335003666078e+02,2.113745175948086196e-05,2.250465622602366197e-05
2.265049668329593260e+02,2.123502500112398311e-05,2.227142669739896235e-05
2.295049019084342206e+02,2.119373639658073293e-05,2.213614124916307135e-05
2.325048386593277598e+02,2.117186883533260890e-05,2.211878296436466243e-05
2.355047770216137337e+02,2.126453914245553196e-05,2.222273456311258505e-05
2.385047169344875044e+02,2.150879380430240577e-05,2.254715889758381425e-05
2.415046583401653777e+02,2.150115699074995208e-05,2.251416220292931907e-05
2.445046011836996342e+02,2.124051782507166739e-05,2.232041520973141401e-05
2.475045454128065501e+02,2.130054218884497102e-05,2.238833809456971174e-05
2.505044909777068369e+02,2.150709557881558276e-05,2.236825948955546017e-05
2.535044378309776505e+02,2.148242928420599022e-05,2.223662708191501171e-05
2.565043859274145461e+02,2.147896227861632431e-05,2.236898718669136051e-05
2.595043352239033538e+02,2.151631410968061001e-05,2.255374279149843024e-05
2.625042856793008923e+02,2.158286602444829140e-05,2.260551735569221331e-05
2.655042372543233569e+02,2.156132603055357024e-05,2.252158424847792236e-05
2.685041899114426087e+02,2.145253242952119103e-05,2.235998497606720098e-05
2.715041436147890863e+02,2.136852820860803359e-05,2.236352040287278143e-05
2.745040983300613675e+02,2.132978904959682861e-05,2.224231470348724991e-05
2.775040540244412455e+02,2.123250028999378150e-05,2.195957796634445919e-05
2.805040106665143753e+02,2.112117108158436456e-05,2.203763984371587872e-05
2.835039682261960934e+02,2.111277679399352613e-05,2.215209732805108254e-05
2.865039266746618409e+02,2.111008164847751571e-05,2.201667635830072004e-05
2.895038859842817374e+02,2.094191061119545861e-05,2.166812818511208466e-05
2.925038461285594735e+02,2.065229100747410437e-05,2.130419387387409925e-05
2.955038070820747294e+02,2.049126244081033601e-05,2.125160720318390264e-05
2.985037688204287747e+02,2.057160562501867800e-05,2.124798680901027409e-05
3.015037313201944471e+02,2.089372273510470211e-05,2.137542128994346678e-05
3.045036945588673802e+02,2.108249346965542994e-05,2.164773549116658465e-05
3.075036585148215522e+02,2.087965276799536583e-05,2.158327131159393220e-05
3.105036231672667668e+02,2.040613621083221243e-05,2.109860083236300904e-05
3.135035884962084651e+02,2.004071098665578145e-05,2.063526211753305661e-05
3.165035544824102089e+02,2.007482871948344252e-05,2.060492373768203674e-05
3.195035211073580967e+02,2.019786273990601845e-05,2.074723059199748534e-05
3.225034883532269419e+02,2.009027747072310055e-05,2.061270712616798933e-05
3.255034562028489518e+02,1.990946313270560239e-05,2.051548415327643929e-05
3.285034246396832032e+02,1.963624018765155671e-05,2.043323778129015031e-05
3.315033936477875613e+02,1.932493117732503974e-05,2.002710838872933391e-05
3.345033632117919637e+02,1.917588590781309349e-05,1.969770926453752799e-05
3.375033333168726131e+02,1.913701146021427432e-05,1.970857654454339123e-05
3.405033039487282736e+02,1.897403082791071125e-05,1.959020459918859816e-05
3.435032750935571926e+02,1.882976972249163547e-05,1.934702608746555121e-05
3.465032467380356707e+02,1.868406878766676479e-05,1.916724147195855948e-05
3.495032188692974273e+02,1.845652435155278911e-05,1.898021300444787898e-05
3.525031914749142175e+02,1.831981569440642408e-05,1.884379248494435550e-05
3.555031645428771867e+02,1.813744291140264865e-05,1.865924543275608751e-05
3.585031380615795911e+02,1.788314329633078613e-05,1.835302481425649671e-05
3.615031120197999144e+02,1.762645731694876530e-05,1.805459996266081739e-05
3.645030864066860659e+02,1.750031392182286791e-05,1.793669591925199977e-05
3.675030612117401461e+02,1.746119329357698351e-05,1.784727668680201031e-05
3.705030364248044634e+02,1.736623113996348160e-05,1.769998701144258270e-05
3.735030120360477213e+02,1.719445121660339952e-05,1.751065971743218945e-05
3.765029880359517165e+02,1.695660263889355203e-05,1.728842129875108138e-05
3.795029644152994592e+02,1.667224470100162764e-05,1.706219296235952438e-05
3.825029411651627811e+02,1.649447566604271570e-05,1.691163729196686001e-05
3.855029182768918758e+02,1.628279636857963284e-05,1.663166967747770408e-05
3.885028957421038740e+02,1.603699034951873185e-05,1.626946364112836824e-05
3.915028735526727246e+02,1.591781552998337834e-05,1.612355609599604189e-05
3.945028517007197593e+02,1.575139423235906395e-05,1.599709401217168044e-05
3.975028301786040288e+02,1.549593533038870870e-05,1.574448203577082024e-05
4.005028089789133787e+02,1.523490299793497466e-05,1.552252208091108355e-05
4.035027880944567187e+02,1.517340473821623427e-05,1.547824272082743541e-05
4.065027675182544726e+02,1.513188414166169609e-05,1.536765526181058138e-05
4.095027472435319851e+02,1.484959493505181812e-05,1.507137187223245534e-05
4.125027272637115630e+02,1.442328771047187542e-05,1.467501192741077441e-05
4.155027075724055976e+02,1.417957424303812453e-05,1.443824758554889453e-05
4.185026881634096299e+02,1.414055836875837522e-05,1.441100821118191557e-05
4.215026690306954151e+02,1.393581878030837292e-05,1.424919107398729906e-05
4.245026501684059212e+02,1.365364530501147596e-05,1.394857129302790180e-05
4.275026315708478251e+02,1.352715036221012599e-05,1.374518524895575723e-05
4.305026132324866808e+02,1.337881134122164065e-05,1.356582908716303515e-05
4.335025951479414630e+02,1.306290043293983704e-05,1.324390654363509013e-05
4.365025773119788255e+02,1.290330613988411532e-05,1.310788677219109506e-05
4.395025597195084401e+02,1.286787611654502191e-05,1.309075200580616229e-05
4.425025423655778809e+02,1.262164016530434519e-05,1.278228897297624509e-05
4.455025252453683038e+02,1.232220281370844765e-05,1.241135836915444412e-05
4.485025083541897857e+02,1.217923674507172420e-05,1.228483931723450605e-05
4.515024916874767769e+02,1.203304946289788022e-05,1.221496458331724762e-05
4.545024752407846336e+02,1.175652661216984661e-05,1.199246303009799906e-05
4.575024590097850137e+02,1.155333045415024218e-05,1.178528714252021354e-05
4.605024429902625798e+02,1.140628181456223152e-05,1.160169217060283970e-05
4.635024271781109064e+02,1.124600600389299576e-05,1.140682155989040586e-05
4.665024115693295244e+02,1.112312029462769334e-05,1.121753831222814475e-05
4.695023961600196003e+02,1.091013139641208737e-05,1.099267479673628282e-05
4.725023809463821181e+02,1.067545074440629603e-05,1.080260468983011864e-05
4.755023659247133878e+02,1.059138743131449378e-05,1.070231315094066784e-05
4.785023510914026588e+02,1.046975364806846621e-05,1.056855539611063045e-05
4.815023364429294475e+02,1.015412722052015443e-05,1.025674460005407754e-05
4.845023219758601272e+02,9.869093779187970662e-06,9.983228188535042501e-06
4.875023076868457679e+02,9.777861652407564546e-06,9.881654457001337512e-06
4.905022935726193509e+02,9.706579415074056014e-06,9.784697804590047145e-06
4.935022796299932679e+02,9.502161900873741290e-06,9.578397375450963691e-06
4.965022658558569333e+02,9.281755260536333352e-06,9.374670489766858945e-06
4.995022522471745674e+02,9.110783575824836771e-06,9.229231532582537708e-06
5.025022388009828660e+02,8.950797858134282235e-06,9.056981639789056775e-06
5.055022255143888401e+02,8.790476507596810480e-06,8.872007522222468019e-06
5.085022123845677129e+02,8.603071542198542144e-06,8.673791851340340432e-06
5.115021994087611006e+02,8.480707311294183770e-06,8.545034259784486556e-06
5.145021865842749094e+02,8.413786969767864457e-06,8.466128669098968868e-06
5.175021739084774026e+02,8.238058876617053612e-06,8.276426486590452071e-06
5.205021613787977230e+02,8.032316173665469169e-06,8.057386795322795563e-06
5.235021489927238463e+02,7.878864772605534295e-06,7.899015123738414528e-06
5.265021367478008187e+02,7.776453743420875869e-06,7.814212775007877345e-06
5.295021246416297345e+02,7.648413108500588868e-06,7.711110660410638905e-06
5.325021126718654614e+02,7.439353279552751583e-06,7.511305038765405485e-06
5.355021008362152770e+02,7.299510567179242395e-06,7.354061210042473757e-06
5.385020891324378454e+02,7.205111618282523031e-06,7.242042048655940972e-06
5.415020775583415116e+02,7.078657982986688276e-06,7.127398780030978495e-06
5.445020661117824829e+02,6.919361759436147498e-06,6.972634501677185540e-06
5.475020547906647153e+02,6.762422417732570149e-06,6.781066512107180834e-06
5.505020435929371843e+02,6.674524797925126273e-06,6.674785734547606958e-06
5.535020325165934310e+02,6.560774033255028991e-06,6.574143607081186182e-06
5.565020215596705384e+02,6.416106008411027876e-06,6.446128160301058883e-06
5.595020107202475401e+02,6.281776299989582915e-06,6.320767211337791942e-06
5.625019999964445105e+02,6.139627718692625208e-06,6.166865088472144397e-06
5.655019893864212008e+02,6.035301553415776783e-06,6.049797759265345881e-06
5.685019788883764704e+02,5.938880955021707399e-06,5.948824131191925050e-06
5.715019685005468091e+02,5.832410144259019928e-06,5.834707352269347798e-06
5.745019582212056548e+02,5.718751096499036917e-06,5.718111874728688915e-06
5.775019480486624843e+02,5.588660783035911760e-06,5.597002754111469095e-06
5.805019379812613352e+02,5.487802377314662409e-06,5.494117325725989931e-06
5.835019280173803509e+02,5.387956998771592794e-06,5.387042238536167999e-06
5.865019181554310990e+02,5.267342456091576343e-06,5.282767861756191885e-06
5.895019083938575477e+02,5.182529965757737991e-06,5.209149907770996185e-06
5.925018987311349292e+02,5.078550227184405783e-06,5.100348708442329266e-06
5.955018891657691711e+02,4.944055057010375033e-06,4.965050447503929163e-06
5.985018796962964416e+02,4.858258899898930462e-06,4.868815887554057387e-06
6.015018703212816717e+02,4.781886975994923826e-06,4.780894915826487018e-06
6.045018610393190102e+02,4.695968407615264272e-06,4.701129998316865234e-06
6.075018518490293218e+02,4.613308379757944938e-06,4.621109814091102548e-06
6.105018427490617796e+02,4.507144074725461709e-06,4.508010163971183831e-06
6.135018337380907951e+02,4.400327566948380732e-06,4.403945806357756884e-06
6.165018248148176099e+02,4.331988991179969693e-06,4.345556494587742924e-06
6.195018159779679081e+02,4.259975403646506904e-06,4.273174649971317944e-06
6.225018072262923852e+02,4.163009106270732475e-06,4.168769736845285645e-06
6.255017985585652696e+02,4.068942531798540663e-06,4.073967552022166334e-06
6.285017899735847777e+02,3.972039466839748523e-06,3.986168258113083874e-06
6.315017814701714087e+02,3.912772438042052869e-06,3.924807897695931850e-06
6.345017730471681716e+02,3.864731775201036697e-06,3.858821771016482095e-06
6.375017647034400170e+02,3.780164957605798465e-06,3.764479118205219540e-06
6.405017564378727002e+02,3.699444210449574347e-06,3.679302984068978442e-06
6.435017482493734633e+02,3.615183763636249852e-06,3.603098645108659423e-06
6.465017401368693299e+02,3.545183944602651394e-06,3.545701611642799553e-06
6.495017320993071053e+02,3.497005315697720994e-06,3.495934696228595061e-06
6.525017241356532622e+02,3.429297418929737337e-06,3.427057494239074995e-06
6.555017162448929184e+02,3.347539094691268954e-06,3.346195074936268250e-06
6.585017084260298361e+02,3.271389278426546305e-06,3.261419140258915732e-06
6.615017006780859674e+02,3.208227559868685824e-06,3.195720087177455814e-06
6.645016930001006585e+02,3.147826271052095772e-06,3.150091595402509026e-06
6.675016853911307635e+02,3.086393171978286320e-06,3.085702993485899717e-06
6.705016778502497345e+02,3.018562626739265735e-06,3.011378457345660776e-06
6.735016703765478496e+02,2.949841717609188780e-06,2.955272989872768835e-06
6.765016629691313028e+02,2.893182587024619156e-06,2.897624118501850542e-06
6.795016556271222044e+02,2.847100825346511172e-06,2.842179416351520740e-06
6.825016483496578985e+02,2.790542542369196418e-06,2.783699597180306467e-06
6.855016411358911910e+02,2.725442660833948346e-06,2.720090702390994596e-06
6.885016339849892120e+02,2.676430576135915188e-06,2.675089264541610692e-06
6.915016268961339847e+02,2.618948922357001348e-06,2.617930188934007757e-06
6.945016198685212885e+02,2.560079779767462544e-06,2.557772833207066858e-06
6.975016129013609998e+02,2.522191234533310086e-06,2.522029251967458660e-06
7.005016059938765238e+02,2.477356534083715942e-06,2.479929607758687096e-06
7.035015991453041124e+02,2.418143264481250247e-06,2.419139144865150096e-06
7.065015923548935461e+02,2.365333818233211568e-06,2.359384709224276673e-06
7.095015856219068837e+02,2.324468057218740331e-06,2.313842724436078985e-06
7.125015789456189168e+02,2.283702725941776421e-06,2.275875898900496943e-06
7.155015723253164879e+02,2.237695446689831657e-06,2.232902425140941252e-06
7.185015657602981491e+02,2.194676483106611653e-06,2.183276444040711385e-06
7.215015592498743899e+02,2.150544662191767845e-06,2.132911151732564755e-06
7.245015527933670683e+02,2.095758498987512010e-06,2.083192612353660932e-06
7.275015463901091834e+02,2.047198560495244420e-06,2.038667378734117204e-06
7.305015400394444214e+02,2.016705533675607196e-06,2.002696927200476052e-06
7.335015337407279503e+02,1.984846287959525189e-06,1.967391394155593935e-06
7.365015274933243745e+02,1.938360088214709302e-06,1.925621788466916412e-06
7.395015212966096669e+02,1.887562640092030914e-06,1.882148821866137895e-06
7.425015151499693502e+02,1.848346941427018397e-06,1.845288434566805344e-06
7.455015090527986104e+02,1.820591181445154428e-06,1.813966840548762903e-06
7.485015030045030926e+02,1.787591545223879464e-06,1.778671086340835629e-06
7.515014970044969687e+02,1.745650793508753170e-06,1.736456383004493597e-06
7.545014910522046421e+02,1.710043521762733203e-06,1.702294758106246340e-06
7.575014851470589292e+02,1.675714137366370377e-06,1.669258966431539849e-06
7.605014792885021961e+02,1.634671575358176678e-06,1.625584998653636003e-06
7.635014734759848807e+02,1.600193144359405880e-06,1.587829312199828509e-06
7.665014677089666293e+02,1.572921023410758395e-06,1.560541286952957570e-06
7.695014619869151602e+02,1.544315282099799049e-06,1.533672877078399254e-06
7.725014563093067181e+02,1.511653405015287598e-06,1.502324354789617282e-06
7.755014506756258470e+02,1.475322950763894241e-06,1.465809773777346903e-06
7.785014450853639119e+02,1.440198046956152918e-06,1.429813507267815968e-06
7.815014395380217138e+02,1.408366765770911548e-06,1.397915338489267131e-06
7.845014340331060794e+02,1.379310413186202879e-06,1.367812029783571087e-06
7.875014285701329300e+02,1.353438856992770850e-06,1.340890746770082378e-06
7.905014231486239851e+02,1.326324102837770521e-06,1.315105477491728016e-06
7.935014177681097181e+02,1.298096801166956176e-06,1.287670977031200921e-06
7.965014124281261729e+02,1.269953999781277582e-06,1.258584991923000140e-06
7.995014071282174655e+02,1.238199494515966229e-06,1.225198837000406843e-06
8.025014018679344190e+02,1.207884336816355789e-06,1.194499118801705818e-06
8.055013966468337685e+02,1.182886268833509948e-06,1.172104563545907760e-06
8.085013914644798660e+02,1.158295481316137691e-06,1.149011072134461677e-06
8.115013863204424069e+02,1.133894449244749260e-06,1.124100438530778441e-06
8.145013812142985898e+02,1.109479262252311715e-06,1.099509488497510439e-06
8.175013761456307293e+02,1.084347227471262707e-06,1.072841531131125053e-06
8.205013711140279611e+02,1.060519252535352996e-06,1.047143597081900215e-06
8.235013661190855601e+02,1.038353052052449799e-06,1.023406981649591298e-06
8.265013611604036896e+02,1.012586950849344438e-06,9.981332983827103477e-07
8.295013562375894480e+02,9.839519011047145872e-07,9.725046482313644347e-07
8.325013513502545948e+02,9.619918416517490858e-07,9.512574691189048836e-07
8.355013464980174831e+02,9.430441238167472643e-07,9.322890159576028474e-07
8.385013416805007864e+02,9.218946191592458785e-07,9.116558633106558717e-07
8.415013368973336583e+02,8.990103857915517284e-07,8.892220011501262902e-07
8.445013321481500270e+02,8.775597402168536042e-07,8.683727182319586483e-07
8.475013274325887096e+02,8.597603502261547956e-07,8.502877299139582842e-07
8.505013227502942073e+02,8.390281582878262471e-07,8.292152141383354749e-07
8.535013181009153413e+02,8.160330066619505118e-07,8.062707229815675125e-07
8.565013134841068450e+02,7.950717533837706616e-07,7.862336368286472775e-07
8.595013088995268618e+02,7.750929239676568475e-07,7.665666356919159995e-07
8.625013043468397882e+02,7.572203986323740608e-07,7.479988135490043087e-07
8.655012998257137724e+02,7.401398999902500321e-07,7.305838964786983068e-07
8.685012953358213963e+02,7.224164651461715967e-07,7.130725936665194279e-07
8.715012908768409261e+02,7.034477521221517998e-07,6.959468220619159852e-07
8.745012864484533566e+02,6.835216286610018522e-07,6.764689713122885487e-07
8.775012820503454805e+02,6.661056839709511516e-07,6.577291543338010227e-07
8.805012776822076148e+02,6.496774982639887315e-07,6.413890642994026888e-07
8.835012733437343968e+02,6.332691555801055065e-07,6.247009792659867484e-07
8.865012690346246700e+02,6.160518889080046887e-07,6.066212123969319385e-07
8.895012647545815980e+02,5.985174451459754725e-07,5.889075427940887571e-07
8.925012605033116415e+02,5.839829838717496202e-07,5.742243239417970621e-07
8.955012562805259222e+02,5.685029069738489153e-07,5.593289112325841697e-07
8.985012520859389724e+02,5.514950235989003431e-07,5.438221891283442402e-07
9.015012479192693036e+02,5.373009308524341710e-07,5.295029919053689737e-07
9.045012437802394061e+02,5.237439422479632930e-07,5.146165878709692967e-07
9.075012396685748399e+02,5.085602755534785262e-07,4.999265482565154862e-07
9.105012355840052578e+02,4.935297254731862288e-07,4.856689388492516901e-07
9.135012315262634957e+02,4.805016546165892289e-07,4.723860757757248033e-07
9.165012274950862547e+02,4.682683903839197810e-07,4.599782203784223671e-07
9.195012234902138744e+02,4.541178641012845206e-07,4.459272975553621931e-07
9.225012195113889675e+02,4.391378428301315766e-07,4.318516230693124979e-07
9.255012155583589220e+02,4.260722093628702073e-07,4.195866156859619198e-07
9.285012116308733994e+02,4.139215703611586699e-07,4.076022301383120759e-07
9.315012077286856993e+02,4.016351643806586932e-07,3.956415079754140005e-07
9.345012038515520771e+02,3.900905711054552589e-07,3.843170027053556425e-07
9.375011999992319716e+02,3.785060561526549307e-07,3.725763896213219027e-07
9.405011961714881181e+02,3.665812565100224606e-07,3.607935829036866537e-07
9.435011923680859809e+02,3.548782859132180219e-07,3.495834509988229510e-07
9.465011885887942071e+02,3.438234483481518014e-07,3.387303466206219942e-07
9.495011848333840589e+02,3.336384295818548114e-07,3.290483559903028662e-07
9.525011811016300953e+02,3.233848449223800982e-07,3.194950563461100844e-07
9.555011773933091490e+02,3.129277312469942896e-07,3.090287412502305733e-07
9.585011737082015770e+02,3.030356505059709377e-07,2.988161565068752662e-07
9.615011700460900101e+02,2.937801191852428588e-07,2.894057694511492295e-07
9.645011664067595802e+02,2.843297099166847929e-07,2.799674635018436156e-07
9.675011627899989435e+02,2.744048348760951054e-07,2.703444222202010088e-07
9.705011591955982340e+02,2.649417987336552574e-07,2.611026332602133366e-07
9.735011556233511101e+02,2.570389485634701125e-07,2.528372859877012219e-07
9.765011520730531629e+02,2.505483854482994350e-07,2.458276473456716702e-07
9.795011485445028256e+02,2.420830232370650024e-07,2.377493512176747848e-07
9.825011450375005779e+02,2.309852731898482318e-07,2.277814471933157886e-07
9.855011415518504236e+02,2.212453409588528200e-07,2.186247421520595443e-07
9.885011380873570488e+02,2.135499827693604402e-07,2.107342349822910210e-07
9.915011346438287774e+02,2.065438710407227584e-07,2.035339915467111905e-07
9.945011312210760934e+02,1.997098310210490354e-07,1.967148453145917078e-07
9.975011278189113000e+02,1.924271698383535437e-07,1.892325310921906198e-07
1.000501124437149315e+03,1.856301192394893115e-07,1.822806475524139038e-07
1.003501121075606989e+03,1.793817904696116000e-07,1.762565681163706365e-07
1.006501117734103673e+03,1.724622781360325669e-07,1.695219720123680626e-07
1.009501114412460652e+03,1.655605576312762025e-07,1.627303615733547636e-07
1.012501111110501483e+03,1.591815636184376859e-07,1.565129529630639983e-07
1.015501107828051545e+03,1.530442734149009721e-07,1.505849537616005785e-07
1.018501104564938601e+03,1.469334790149359173e-07,1.447405915207985625e-07
1.021501101320992348e+03,1.414196734135271329e-07,1.394106240582805943e-07
1.024501098096043961e+03,1.365025183775402797e-07,1.347380595802218313e-07
1.027501094889927572e+03,1.312642567244308629e-07,1.297975346021261148e-07
1.030501091702478334e+03,1.264216130646797447e-07,1.248111550498469078e-07
1.033501088533534130e+03,1.219248738345023827e-07,1.198401498158015762e-07
1.036501085382933979e+03,1.171391861557677053e-07,1.148771943331206072e-07
1.039501082250518721e+03,1.124674821185841348e-07,1.103051546493629166e-07
1.042501079136132148e+03,1.080142195406074799e-07,1.061081547948015497e-07
1.045501076039618511e+03,1.038586483448753382e-07,1.021648611280906788e-07
1.048501072960824558e+03,9.984134473702961644e-08,9.814583222031235329e-08
1.051501069899598406e+03,9.592787093512965650e-08,9.423360100887992664e-08
1.054501066855790441e+03,9.232456074944507031e-08,9.079030925090445037e-08
1.057501063829252189e+03,8.851825737169366595e-08,8.716433301001663026e-08
1.060501060819836994e+03,8.453966818987610811e-08,8.328626446010345322e-08
1.063501057827400700e+03,8.091781164485580418e-08,7.974520834123224265e-08
1.066501054851798926e+03,7.775491698920576990e-08,7.650222470776613033e-08
1.069501051892890928e+03,7.471287135709897642e-08,7.341481949327280443e-08
1.072501048950535960e+03,7.171170939756619363e-08,7.049496398877662688e-08
1.075501046024596008e+03,6.883667545965196643e-08,6.757891507089912785e-08
1.078501043114933736e+03,6.588868527330890246e-08,6.467030418885122372e-08
1.081501040221413859e+03,6.314464284908539974e-08,6.216226249484754855e-08
1.084501037343902226e+03,6.063785528468032913e-08,5.978707325895506290e-08
1.087501034482266505e+03,5.784885257978706093e-08,5.695157231405839146e-08
1.090501031636375956e+03,5.523151028870518185e-08,5.428706889323750612e-08
1.093501028806100294e+03,5.317802291472775607e-08,5.219975383763819538e-08
1.096501025991312190e+03,5.088825478917358945e-08,4.990670330672433437e-08
1.099501023191884087e+03,4.844984804882556477e-08,4.757337556699572436e-08
1.102501020407691158e+03,4.647660046356038444e-08,4.566101901820493881e-08
1.105501017638608801e+03,4.459880466479301283e-08,4.377800216687510308e-08
1.108501014884514916e+03,4.251687908625314726e-08,4.172521275810982652e-08
1.111501012145288314e+03,4.051948488247894923e-08,3.979015699757618349e-08
1.114501009420808032e+03,3.879151548452657115e-08,3.819986135800375254e-08
1.117501006710956062e+03,3.709094986981670220e-08,3.659255662610856285e-08
1.120501004015614399e+03,3.531415147061788431e-08,3.480200366124625651e-08
1.123501001334667308e+03,3.367460375013066214e-08,3.317350045984687071e-08
1.126500998667999511e+03,3.227999465256288445e-08,3.181629462593180425e-08
1.129500996015496867e+03,3.095035182112648949e-08,3.050973889213070431e-08
1.132500993377047735e+03,2.934978996676482994e-08,2.894314203354380712e-08
1.135500990752540019e+03,2.773646864868289256e-08,2.734031990176481270e-08
1.138500988141863672e+03,2.650309830086320504e-08,2.612672781999697770e-08
1.141500985544909554e+03,2.555727608270884360e-08,2.524851360880442485e-08
1.144500982961570116e+03,2.446922514388066382e-08,2.418680731216826678e-08
1.147500980391738040e+03,2.308813390205005400e-08,2.278586433589118259e-08
1.150500977835308049e+03,2.177874913524293370e-08,2.145891967190217973e-08
1.153500975292175326e+03,2.074866139485314721e-08,2.041703237105371165e-08
1.156500972762236643e+03,1.999126922294196340e-08,1.967619214251675624e-08
1.159500970245389681e+03,1.913118141631426746e-08,1.889287195096959519e-08
1.162500967741532577e+03,1.799393901229345828e-08,1.783869664845985774e-08
1.165500965250565514e+03,1.699483218048175735e-08,1.682485182262814027e-08
1.168500962772389130e+03,1.628951083511504307e-08,1.604854251939560698e-08
1.171500960306904744e+03,1.563965253306631651e-08,1.537965772055038364e-08
1.174500957854015724e+03,1.481527194815796852e-08,1.459453723867606108e-08
1.177500955413625206e+03,1.394380909436176425e-08,1.379323006062925553e-08
1.180500952985638150e+03,1.320332110193846861e-08,1.311622559524423317e-08
1.183500950569960651e+03,1.262238150375312654e-08,1.254931253874801097e-08
1.186500948166498574e+03,1.208320189402039365e-08,1.200450718738355579e-08
1.189500945775160062e+03,1.139102623820650070e-08,1.132608397301294659e-08
1.192500943395853255e+03,1.070345408168491176e-08,1.065907161764587940e-08
1.195500941028487887e+03,1.017441244240843638e-08,1.014997924935928648e-08
1.198500938672974371e+03,9.742347265724118959e-09,9.730114690902662935e-09
1.201500936329223123e+03,9.270556122248140803e-09,9.257462990193342179e-09
1.204500933997147058e+03,8.704270565162527450e-09,8.697845145547143465e-09
1.207500931676659320e+03,8.204015071244829611e-09,8.212810206589634629e-09
1.210500929367673052e+03,7.860238007795926145e-09,7.865405404953284704e-09
1.213500927070103216e+03,7.509292371783038101e-09,7.489467805255523775e-09
1.216500924783865457e+03,7.038182489985375773e-09,7.005759844355827765e-09
1.219500922508876101e+03,6.628175196589606586e-09,6.603356918081296423e-09
1.222500920245052384e+03,6.373530547066670085e-09,6.354137466121619604e-09
1.225500917992312225e+03,6.079792231755217661e-09,6.077199141812774955e-09
1.228500915750574450e+03,5.685257821663481800e-09,5.709404565141212675e-09
1.231500913519758569e+03,5.399040006551056626e-09,5.425647304239357035e-09
1.234500911299785230e+03,5.189163918358200325e-09,5.214419584030342886e-09
1.237500909090575078e+03,4.878032320028210119e-09,4.913821057500754907e-09
1.240500906892050807e+03,4.577527773773532818e-09,4.603736875678792169e-09
1.243500904704134200e+03,4.390025670016065846e-09,4.400617049662054057e-09
1.246500902526749314e+03,4.177965479992204985e-09,4.185312624545881881e-09
1.249500900359819752e+03,3.887348691095323593e-09,3.895549051961112844e-09
1.252500898203270481e+03,3.676717132775692156e-09,3.683715466310135116e-09
1.255500896057028058e+03,3.514359618986973631e-09,3.516813165953986484e-09
1.258500893921017450e+03,3.291002284303915576e-09,3.287400834455266554e-09
1.261500891795166353e+03,3.097867740872445216e-09,3.085104663956749911e-09
1.264500889679402462e+03,2.944861093226082763e-09,2.924728745500871700e-09
1.267500887573653699e+03,2.776693383121545556e-09,2.757906101338738509e-09
1.270500885477849579e+03,2.612065705871431315e-09,2.601230486702741480e-09
1.273500883391919842e+03,2.458477558001232057e-09,2.448875978274004733e-09
1.276500881315794459e+03,2.316964839504207671e-09,2.304929588009675910e-09
1.279500879249404761e+03,2.175794195291683492e-09,2.171082090573540482e-09
1.282500877192682537e+03,2.043961238509233784e-09,2.052456996557720181e-09
1.285500875145559803e+03,1.927271637712970480e-09,1.940374797693529151e-09
1.288500873107969710e+03,1.810060571657164032e-09,1.824150637711185569e-09
1.291500871079845638e+03,1.712226161218195347e-09,1.727742840742924934e-09
1.294500869061122103e+03,1.623566673760158815e-09,1.634910257099032937e-09
1.297500867051733394e+03,1.529108325728827380e-09,1.535853848602678132e-09
1.300500865051615392e+03,1.436344612623570492e-09,1.438361788542569278e-09
1.303500863060703978e+03,1.342025086469450057e-09,1.340531975890675752e-09
1.306500861078935486e+03,1.252023992548307695e-09,1.249358022271102525e-09
1.309500859106247390e+03,1.171921533360234517e-09,1.167527790679816193e-09
1.312500857142577388e+03,1.095172408681298986e-09,1.095564270091340680e-09
1.315500855187863408e+03,1.022067354889519971e-09,1.031437560575450315e-09
1.318500853242044514e+03,9.553680973080600116e-10,9.672460873462737961e-10
1.321500851305060451e+03,8.921575701076193815e-10,9.033854668441690681e-10
1.324500849376851193e+03,8.366818290883423616e-10,8.471847285949430942e-10
1.327500847457356713e+03,7.823620636626286253e-10,7.932923252014554690e-10
1.330500845546518349e+03,7.267620769228335709e-10,7.404951433487409712e-10
1.333500843644277438e+03,6.798511125714460994e-10,6.940340888274743272e-10
1.336500841750576910e+03,6.405517837470047125e-10,6.517476908766809576e-10
1.339500839865358103e+03,6.042015056898152013e-10,6.105941659557979973e-10
1.342500837988565308e+03,5.661541994026869333e-10,5.677446928865896965e-10
1.345500836120141457e+03,5.291268891204371547e-10,5.295230834949047971e-10
1.348500834260031070e+03,4.960027899099814118e-10,4.975682340480673835e-10
1.351500832408178667e+03,4.629201291084394034e-10,4.673470236700742385e-10
1.354500830564529224e+03,4.319371687761119067e-10,4.401989158672883416e-10
1.357500828729029081e+03,4.041567232229233966e-10,4.142136252201994363e-10
1.360500826901622986e+03,3.783936083526122448e-10,3.901074652192904283e-10
1.363500825082258871e+03,3.531189529018301800e-10,3.660578330740102889e-10
1.366500823270882620e+03,3.294655740067338107e-10,3.424841117326129735e-10
1.369500821467442620e+03,3.078162011784494838e-10,3.212402293491232777e-10
1.372500819671886347e+03,2.873391329550410246e-10,2.991752331436002885e-10
1.375500817884162416e+03,2.694853598784719442e-10,2.787599046746161167e-10
1.378500816104219894e+03,2.533605752850041692e-10,2.612680615022647448e-10
1.381500814332007621e+03,2.349995067181923051e-10,2.406724876050945625e-10
1.384500812567475577e+03,2.132308033664919620e-10,2.160277832833168003e-10
1.387500810810573739e+03,1.944494169024266061e-10,1.953194156845961127e-10
1.390500809061253449e+03,1.794748580998748742e-10,1.791297766111371725e-10
1.393500807319464684e+03,1.655682206195772618e-10,1.648136986529724202e-10
1.396500805585159469e+03,1.524082145718489923e-10,1.517430531648373042e-10
1.399500803858290055e+03,1.401221629153869371e-10,1.398979256534799869e-10
1.402500802138808012e+03,1.291502137681934339e-10,1.303264670487128860e-10
1.405500800426666501e+03,1.197513384519039263e-10,1.219572297537302647e-10
1.408500798721818228e+03,1.119632047646419665e-10,1.139327052520603296e-10
1.411500797024217263e+03,1.043525443327685843e-10,1.054608706893453761e-10
1.414500795333816768e+03,9.669906321679958746e-11,9.677156667291796004e-11
1.417500793650571495e+03,8.941208876203227605e-11,8.870672477787629785e-11
1.420500791974435970e+03,8.270541692486796235e-11,8.156759599883647113e-11
1.423500790305365399e+03,7.649552689787451451e-11,7.511803203854136538e-11
1.426500788643315218e+03,7.100731332659741641e-11,6.952574160066832506e-11
1.429500786988240861e+03,6.622399760514375718e-11,6.460031849987158170e-11
1.432500785340098901e+03,6.121110941818255607e-11,5.975040388711497303e-11
1.435500783698845680e+03,5.637286706709423727e-11,5.554961345269461798e-11
1.438500782064438226e+03,5.220460435802664563e-11,5.190938439912786568e-11
1.441500780436833566e+03,4.835720250347844211e-11,4.810225058344587440e-11
1.444500778815989406e+03,4.462552010567098299e-11,4.401551085442236465e-11
1.447500777201863912e+03,4.093570212962720569e-11,4.011620596906013645e-11
1.450500775594415245e+03,3.761390421905867904e-11,3.675050913606908355e-11
1.453500773993602024e+03,3.483615248664578109e-11,3.375330281853637433e-11
1.456500772399383322e+03,3.217012989729692028e-11,3.093803616368649559e-11
1.459500770811718439e+03,2.958756749670937807e-11,2.845157751645926123e-11
1.462500769230566902e+03,2.725304943993388137e-11,2.636722904471036414e-11
1.465500767655889149e+03,2.512743015957269565e-11,2.449425079629922203e-11
1.468500766087644934e+03,2.325772030788680338e-11,2.274657109511745366e-11
1.471500764525795375e+03,2.164539647929449901e-11,2.108949749363881218e-11
1.474500762970301366e+03,2.010893777188486737e-11,1.946504380327400045e-11
1.477500761421123570e+03,1.862489044183390182e-11,1.798480382349316980e-11
1.480500759878224471e+03,1.729800779115987683e-11,1.665876233910919317e-11
1.483500758341565643e+03,1.596562644626563947e-11,1.524886317760347942e-11
1.486500756811109113e+03,1.458987041976082233e-11,1.389625415403665377e-11
1.489500755286817594e+03,1.323375377454466978e-11,1.272650217368346328e-11
1.492500753768653794e+03,1.191312256750054419e-11,1.157719495681504888e-11
1.495500752256581109e+03,1.077606132385724431e-11,1.056781132757751048e-11
1.498500750750562929e+03,9.863301940903139478e-12,9.776877214446978633e-12
1.501500749250562194e+03,9.070733964964966649e-12,9.051211311406794904e-12
1.504500747756544115e+03,8.282783591035650267e-12,8.270161180253268413e-12
1.507500746268472085e+03,7.463702137469036683e-12,7.446530400363547097e-12
1.510500744786311088e+03,6.666050643001858376e-12,6.620688959785263852e-12
1.513500743310025655e+03,5.896307168969402919e-12,5.834822578143826180e-12
1.516500741839581224e+03,5.203517500132916167e-12,5.188399064300246976e-12
1.519500740374943234e+03,4.674683831591946307e-12,4.670886292374352378e-12
1.522500738916076898e+03,4.322106728575428195e-12,4.218189468312899386e-12
1.525500737462948791e+03,4.043686111281879094e-12,3.786512183075398624e-12
1.528500736015524581e+03,3.716346278748496055e-12,3.382245451439284826e-12
1.531500734573771069e+03,3.330625018463228910e-12,3.038845849251488130e-12
1.534500733137655061e+03,3.129930782769150738e-12,2.882124105378266734e-12


==> OmegaGWspectra/alpha50theta1.csv <==
1.581138830084189761e+00,1.463891750042061036e-10,4.173467298624612395e-10
2.549509756796392690e+00,1.561965321913260766e-10,3.708380323325647959e-10
3.535533905932737753e+00,2.519538386490323771e-10,4.293148951551071475e-10
4.527692569068708650e+00,3.484558933294171620e-10,6.685940817432161827e-10
5.522680508593630577e+00,3.072218253152453687e-10,7.713839255787827081e-10
6.519202405202648265e+00,3.067805885377354883e-10,8.433215387143502671e-10
7.516648189186454054e+00,4.426012200438110090e-10,1.192217618063740989e-09
8.514693182963201323e+00,5.702568533953535745e-10,1.887720182539887588e-09
9.513148795220224940e+00,7.255746451220807120e-10,4.127391378075523461e-09
1.051189802081431957e+01,8.862086441940792170e-10,7.930843586001438647e-09
1.151086443322133768e+01,9.129586675767646647e-10,1.123418770363255554e-08
1.250999600319680383e+01,9.186103750386652246e-10,1.249883720582499198e-08
1.350925608610629780e+01,1.070769014188671344e-09,1.324034348128427772e-08
1.450861812854690847e+01,1.228352011982446970e-09,1.331330273053053368e-08
1.550806241927082141e+01,1.236825219917317471e-09,1.051388922972750650e-08
1.650757401921917733e+01,1.318598941456899781e-09,8.076703145514789118e-09
1.750714140001159791e+01,1.500034782247645800e-09,6.998268007474445634e-09
1.850675552332174689e+01,1.577196874903060770e-09,5.541663969020795351e-09
1.950640920313115956e+01,1.727910010956375807e-09,4.658848738100444726e-09
2.050609665440987683e+01,1.946831063766059603e-09,4.562384469778221685e-09
2.150581316760656847e+01,1.993296214971518854e-09,4.438731312518656893e-09
2.250555486985379616e+01,2.044664907480202717e-09,4.121525964910037129e-09
2.350531854708631840e+01,2.218029592814728198e-09,4.087174447574126417e-09
2.450510150968569434e+01,2.325766027503627041e-09,4.134720947021926311e-09
2.550490148971369564e+01,2.305286317884205741e-09,3.895569789471158739e-09
2.650471656139714227e+01,2.275877696281349062e-09,3.535712092668257584e-09
2.750454507895013734e+01,2.287357192627880368e-09,3.225242080052792406e-09
2.850438562747844884e+01,2.296195788538609314e-09,2.919570980903576018e-09
2.950423698386385851e+01,2.178989150167957656e-09,2.582361770609005511e-09
3.050409808533928668e+01,2.070280469870936079e-09,2.382609023372516773e-09
3.150396800404672959e+01,2.150173861516418994e-09,2.386693026969016893e-09
3.250384592629001901e+01,2.173299378968390033e-09,2.336545090354135467e-09
3.350373113550191562e+01,2.102719815170076664e-09,2.274417079854527788e-09
3.450362299817223999e+01,2.084916575974773226e-09,2.242377050038916941e-09
3.550352095215346537e+01,2.071256595162617061e-09,2.139358251422767821e-09
3.650342449688795909e+01,2.013422345521379658e-09,2.007687198723069355e-09
3.750333318519835046e+01,1.913426989380232145e-09,1.843840179710575800e-09
3.850324661635691115e+01,1.832357554196196788e-09,1.678699858618982883e-09
3.950316443020736301e+01,1.743922682846161871e-09,1.547368653303274832e-09
4.050308630215727135e+01,1.673956524945309306e-09,1.501874752071556560e-09
4.150301193889426798e+01,1.611819943771692197e-09,1.461126737393363901e-09
4.250294107470682548e+01,1.491124701899787951e-09,1.336775955621043567e-09
4.350287346831241564e+01,1.410203307528343809e-09,1.241696179563424728e-09
4.450280890011325852e+01,1.370203458350370031e-09,1.187715913750541834e-09
4.550274716981382994e+01,1.316679192750363084e-09,1.135201267672943903e-09
4.650268809434568595e+01,1.229134051531819300e-09,1.056125762006926990e-09
4.750263150605447748e+01,1.137931947583560812e-09,9.788007890660948642e-10
4.850257725111109863e+01,1.089901328696690153e-09,9.464007466928191978e-10
4.950252518811540625e+01,1.028940028165522363e-09,8.910930244261114005e-10
5.050247518686583703e+01,9.560547014952057516e-10,8.170011470494493668e-10
5.150242712727236238e+01,9.031762698367724576e-10,7.746721205870684931e-10
5.250238089839355382e+01,8.462440083197800150e-10,7.268392626180503751e-10
5.350233639758173609e+01,7.918156799674754131e-10,6.704738735714184018e-10
5.450229352972221619e+01,7.456714028560749525e-10,6.224128845919179450e-10
5.550225220655465108e+01,6.998742005904349849e-10,5.817895530468624785e-10
5.650221234606658527e+01,6.592952309232128049e-10,5.504533395082600335e-10
5.750217387195026930e+01,6.289297453020952725e-10,5.221997071610113614e-10
5.850213671311501429e+01,5.820356221262886693e-10,4.821514266005534096e-10
5.950210080324894335e+01,5.307161053498623708e-10,4.419469291223978514e-10
6.050206608042406486e+01,4.965218426374790161e-10,4.135165560995709224e-10
6.150203248673981449e+01,4.660277097726730108e-10,3.876105204946214452e-10
6.250199996800102298e+01,4.378464889919257104e-10,3.616393722304064846e-10
6.350196847342608208e+01,4.051703223452619049e-10,3.338186118186177390e-10
6.450193795538238817e+01,3.668458968032449923e-10,3.069262959581042594e-10
6.550190836914599402e+01,3.427497798787783692e-10,2.896947237898249061e-10
6.650187967268293221e+01,3.268798949351987328e-10,2.732671837739165006e-10
6.750185182644992210e+01,3.006007361450145707e-10,2.487722571454048728e-10
6.850182479321262008e+01,2.764301478208778159e-10,2.273332664659586359e-10
6.950179853787957995e+01,2.595709016775728350e-10,2.130539614680727213e-10
7.050177302735018259e+01,2.399149232270979720e-10,1.978507112570905752e-10
7.150174823037545480e+01,2.187404829089236016e-10,1.806720458258512486e-10
7.250172411743048428e+01,2.015520435843026921e-10,1.656230653589077201e-10
7.350170066059695273e+01,1.904245644716880843e-10,1.557917940513052321e-10
7.450167783345551697e+01,1.785042088301733294e-10,1.468971110086133777e-10
7.550165561098643252e+01,1.640864473885461948e-10,1.352337092318900260e-10
7.650163396947806405e+01,1.510306985358084357e-10,1.240017678884427757e-10
7.750161288644255819e+01,1.388782427924880333e-10,1.140865803988375210e-10
7.850159234053789703e+01,1.285151596165808839e-10,1.045081590457187764e-10
7.950157231149582060e+01,1.197227067392126163e-10,9.612106526418578499e-11
8.050155278005510695e+01,1.095283381959468271e-10,8.833719262090013044e-11
8.150153372789986861e+01,1.000452387020719848e-10,8.120859285699527604e-11
8.250151513760216915e+01,9.305065871487568021e-11,7.533473289239956897e-11
8.350149699256893143e+01,8.604713622003320034e-11,6.947923391111803366e-11
8.450147927699255490e+01,7.941381415070289029e-11,6.370118487962351006e-11
8.550146197580482976e+01,7.389046032508391638e-11,5.917871216139343471e-11
8.650144507463444654e+01,6.834659608499933624e-11,5.520456879259722609e-11
8.750142855976696410e+01,6.289009658891667123e-11,5.071569792642769202e-11
8.850141241810777615e+01,5.765621010852049427e-11,4.581342027728833604e-11
8.950139663714750782e+01,5.294483614240130099e-11,4.168136355297760347e-11
9.050138120492968596e+01,4.894990818074924689e-11,3.854941829944654081e-11
9.150136611002045584e+01,4.503468625398823929e-11,3.555438804495664831e-11
9.250135134148041516e+01,4.126345525789121019e-11,3.254292259383498283e-11
9.350133688883811089e+01,3.814422636043955130e-11,2.979405864466194178e-11
9.450132274206535499e+01,3.543838517331727397e-11,2.737109413594051273e-11
9.550130889155394698e+01,3.262851987515640249e-11,2.515473349566205867e-11
9.650129532809391719e+01,2.974061231597284485e-11,2.305441953609009282e-11
9.750128204285316258e+01,2.708825980808011734e-11,2.097607257801930312e-11
9.850126902735823364e+01,2.500715512740632440e-11,1.924354149339357529e-11
9.950125627347624402e+01,2.321821361505677563e-11,1.772149371584995423e-11
1.005012437733981301e+02,2.152109376142359698e-11,1.632521371234706306e-11
1.015012315196224790e+02,1.982924114864353435e-11,1.503567778388799826e-11
1.025012195049405221e+02,1.815399695196408084e-11,1.368954346872109718e-11
1.035012077224222509e+02,1.657010756234051668e-11,1.241421852518905958e-11
1.045011961654028028e+02,1.507108773555041694e-11,1.129884419900886713e-11
1.055011848274700412e+02,1.384567964387583407e-11,1.038814322042304412e-11
1.065011737024526752e+02,1.281666589011253587e-11,9.591867913846029257e-12
1.075011627844089901e+02,1.179885586419806014e-11,8.804632775144137234e-12
1.085011520676163315e+02,1.090668526159242448e-11,8.087531421428019633e-12
1.095011415465610440e+02,1.006841759017802656e-11,7.396953671043997413e-12
1.105011312159291919e+02,9.207770549354705789e-12,6.692566405516027226e-12
1.115011210705973212e+02,8.394524944044518592e-12,6.057078979196081351e-12
1.125011111056241901e+02,7.667331053046835782e-12,5.535269930365999856e-12
1.135011013162427531e+02,7.048037506925409429e-12,5.069417864226385311e-12
1.145010916978523881e+02,6.487947579347609853e-12,4.644002226693631781e-12
1.155010822460118760e+02,5.950184932968938076e-12,4.251437650332583317e-12
1.165010729564324663e+02,5.463275673720662238e-12,3.879541767195249676e-12
1.175010638249713821e+02,5.065466043155484292e-12,3.563682185051122172e-12
1.185010548476257100e+02,4.677371301190181871e-12,3.257632861768735342e-12
1.195010460205265304e+02,4.266378379617364299e-12,2.976296457141629134e-12
1.205010373399333048e+02,3.898461432272105390e-12,2.727436803600091680e-12
1.215010288022286744e+02,3.597894393404999892e-12,2.488184198569158089e-12
1.225010204039133725e+02,3.320647656010211379e-12,2.279579410377033618e-12
1.235010121416014925e+02,3.051598073502173156e-12,2.091044595632606902e-12
1.245010040120158976e+02,2.792124077962948788e-12,1.908104606889243351e-12
1.255009960119839150e+02,2.556984687155816282e-12,1.746297450227688212e-12
1.265009881384331294e+02,2.352139254788245728e-12,1.601885156146975204e-12
1.275009803883876174e+02,2.167580130600316892e-12,1.462687100215783111e-12
1.285009727589639681e+02,1.981694009157765531e-12,1.321361130738600416e-12
1.295009652473679296e+02,1.803889560953633960e-12,1.198698445672574783e-12
1.305009578508908703e+02,1.656327812958460433e-12,1.102270676604809848e-12
1.315009505669065391e+02,1.526238704070031157e-12,1.010979292623490265e-12
1.325009433928679528e+02,1.403599645487177426e-12,9.241146454201827125e-13
1.335009363263044690e+02,1.282910754196062340e-12,8.433497423009004225e-13
1.345009293648188873e+02,1.182889929850779143e-12,7.759537151425119351e-13
1.355009225060848053e+02,1.095084552495960161e-12,7.158149889618238381e-13
1.365009157478439761e+02,9.977075235280748946e-13,6.540534085133692881e-13
1.375009090879038354e+02,9.064204366981331530e-13,5.941428771971388005e-13
1.385009025241351992e+02,8.369628559915140689e-13,5.404280469125514288e-13
1.395008960544698482e+02,7.759058370209887071e-13,4.954972811986349362e-13
1.405008896768985096e+02,7.088382835060230941e-13,4.526390595801273019e-13
1.415008833894686120e+02,6.467211153157411127e-13,4.129784251141422638e-13
1.425008771902825515e+02,5.955414783170781135e-13,3.809235261512039513e-13
1.435008710774955318e+02,5.438739059668862445e-13,3.483943921513367519e-13
1.445008650493138020e+02,4.928656083442854878e-13,3.150011163720218014e-13
1.455008591039929229e+02,4.544321102527336661e-13,2.900199980839524435e-13
1.465008532398361183e+02,4.224569270212175345e-13,2.695197188420901689e-13
1.475008474551925985e+02,3.855854234316076603e-13,2.462439322956924240e-13
1.485008417484560823e+02,3.497308254591572717e-13,2.246933735535749660e-13
1.495008361180632335e+02,3.214818556847052748e-13,2.062806636466081739e-13
1.505008305624922684e+02,2.949206238664539097e-13,1.884030378277900799e-13
1.515008250802615350e+02,2.688400633305509588e-13,1.714761953588770364e-13
1.525008196699283189e+02,2.477900197737957574e-13,1.569017088233373209e-13
1.535008143300874792e+02,2.284736802935539783e-13,1.449800081508284913e-13
1.545008090593702832e+02,2.089612392838930518e-13,1.337397335483335397e-13
1.555008038564431274e+02,1.910226748080368023e-13,1.224715834348260694e-13
1.565007987200065429e+02,1.738163944355346405e-13,1.117009464872309261e-13
1.575007936487940299e+02,1.584210483573201219e-13,1.020998484287934268e-13
1.585007886415711198e+02,1.461259539073720416e-13,9.449501843920882497e-14
1.595007836971342385e+02,1.346555998278485768e-13,8.709765688975699289e-14
1.605007788143097969e+02,1.222172729287576695e-13,7.878300902746440147e-14
1.615007739919533378e+02,1.108617106392247723e-13,7.178087754573711501e-14
1.625007692289485988e+02,1.021926279190168755e-13,6.644912359446235129e-14
1.635007645242064314e+02,9.417044696028613504e-14,6.131836550769040155e-14
1.645007598766644037e+02,8.562024074529974087e-14,5.620249287009283685e-14
1.655007552852856065e+02,7.817560303164815676e-14,5.172092475033714519e-14
1.665007507490581702e+02,7.182675138531139063e-14,4.762581596977605385e-14
1.675007462669942697e+02,6.576381783284608804e-14,4.366918373100620024e-14
1.685007418381295849e+02,6.008315821681755585e-14,4.016038244038813530e-14
1.695007374615225615e+02,5.465839096333009438e-14,3.672752808738514086e-14
1.705007331362537002e+02,5.014320271447790965e-14,3.362034636119667712e-14
1.715007288614249603e+02,4.644515551433669337e-14,3.128358032185170834e-14
1.725007246361591342e+02,4.239022839822085324e-14,2.899268371991795937e-14
1.735007204595992221e+02,3.828600508458188082e-14,2.656002696302754792e-14
1.745007163309079488e+02,3.489250976560250859e-14,2.444374096050764432e-14
1.755007122492669396e+02,3.221531109861068565e-14,2.269795742357619581e-14
1.765007082138765782e+02,2.955756221425536600e-14,2.096300019498647578e-14
1.775007042239551254e+02,2.673876047033850550e-14,1.909185744007943893e-14
1.785007002787384067e+02,2.442194845874334562e-14,1.754176492206426399e-14
1.795006963774792723e+02,2.250627337516820384e-14,1.637056810658147840e-14
1.805006925194471421e+02,2.059522513769205497e-14,1.517121471766772543e-14
1.815006887039275227e+02,1.876104403590169890e-14,1.391629883525185524e-14
1.825006849302215812e+02,1.713271392942287642e-14,1.282798234694727022e-14
1.835006811976456902e+02,1.574243541843887376e-14,1.196638844652173582e-14
1.845006775055311152e+02,1.437661724108379490e-14,1.107104542794053340e-14
1.855006738532235033e+02,1.304936931188094121e-14,1.018636218199404840e-14
1.865006702400825418e+02,1.194220505663987039e-14,9.424920331007575805e-15
1.875006666654815035e+02,1.094604649933691220e-14,8.666587113599039049e-15
1.885006631288070480e+02,1.006133087369190570e-14,8.041933275689385057e-15
1.895006596294588235e+02,9.274246889853071645e-15,7.525448285026851596e-15
1.905006561668489269e+02,8.469507984671464883e-15,6.979747483993561324e-15
1.915006527404019039e+02,7.679491258674723387e-15,6.452730531918231390e-15
1.925006493495541804e+02,7.016936304284876942e-15,5.994064474239764690e-15
1.935006459937537215e+02,6.457195609407436174e-15,5.593506738388101031e-15
1.945006426724601170e+02,5.892736709795592119e-15,5.208014908484243114e-15
1.955006393851436712e+02,5.380311793597228337e-15,4.839351151920506946e-15
1.965006361312858587e+02,4.960912781152852249e-15,4.518360938290828078e-15
1.975006329103783287e+02,4.536041532918368008e-15,4.202724409293099158e-15
1.985006297219230191e+02,4.136494504708885347e-15,3.889446270177639647e-15
1.995006265654321282e+02,3.811685914762149132e-15,3.627382447170039343e-15
2.005006234404272334e+02,3.497322050369550002e-15,3.387948471382691373e-15
2.015006203464396322e+02,3.194703269129941472e-15,3.166245505549738771e-15
2.025006172830098023e+02,2.931901600088504555e-15,2.966316652247935926e-15
2.035006142496872314e+02,2.682042152064701523e-15,2.756773078755475941e-15
2.045006112460302745e+02,2.446470383194534463e-15,2.564279021303512288e-15
2.055006082716058700e+02,2.249776030549862843e-15,2.407547266386444284e-15
2.065006053259892838e+02,2.071273699296683126e-15,2.252535506542138796e-15
2.075006024087640810e+02,1.895692364346536629e-15,2.098827589591080409e-15
2.085005995195217849e+02,1.739048457658640331e-15,1.961495587374885900e-15
2.095005966578615926e+02,1.593102231647520209e-15,1.828296582733716187e-15
2.105005938233904317e+02,1.463867757551681305e-15,1.711481031165572918e-15
2.115005910157227333e+02,1.356227683927192530e-15,1.607489767151465138e-15
2.125005882344799772e+02,1.248912541967110999e-15,1.494559397842136156e-15
2.135005854792909190e+02,1.143151476356336062e-15,1.390179769577715542e-15
2.145005827497911639e+02,1.044957569280093000e-15,1.299932656308583491e-15
2.155005800456230531e+02,9.612535617311571697e-16,1.216417888566967052e-15
2.165005773664356923e+02,8.896087976000765641e-16,1.145483872894843738e-15
2.175005747118843829e+02,8.178726678326264828e-16,1.076317200678400870e-15
2.185005720816309633e+02,7.500608703189074193e-16,9.979783181917627821e-16
2.195005694753432692e+02,6.881680842934451417e-16,9.256424724821880513e-16
2.205005668926953319e+02,6.333002797376915265e-16,8.680566679891409519e-16
2.215005643333668957e+02,5.848163261216829739e-16,8.131069390748267622e-16
2.225005617970435310e+02,5.374667843856394873e-16,7.559507612328393646e-16
2.235005592834165498e+02,4.942562520670774276e-16,7.011887003939298199e-16
2.245005567921826071e+02,4.570787152686181416e-16,6.523282177250375784e-16
2.255005543230437866e+02,4.215258430142021462e-16,6.090248880996777537e-16
2.265005518757073730e+02,3.888606797560796207e-16,5.687612538417817650e-16
2.275005494498859377e+02,3.594698524825465299e-16,5.279441037987231128e-16
2.285005470452970542e+02,3.324513913573129934e-16,4.888440809298977242e-16
2.295005446616630422e+02,3.094237862822922830e-16,4.579540255491717724e-16
2.305005422987113093e+02,2.859668226629399305e-16,4.294526621657723752e-16
2.315005399561737534e+02,2.635012637174156185e-16,4.014288723087139538e-16
2.325005376337870189e+02,2.452885020316969751e-16,3.770849244107820470e-16
2.335005353312921841e+02,2.280559905800354552e-16,3.541566328328491452e-16
2.345005330484346757e+02,2.106350210046052331e-16,3.329170562260066788e-16
2.355005307849644964e+02,1.944723567958021638e-16,3.128997933117664717e-16
2.365005285406356279e+02,1.807206006081005744e-16,2.936265810336012787e-16
2.375005263152063435e+02,1.683174021679344904e-16,2.759881775273831436e-16
2.385005241084388103e+02,1.560848117008539365e-16,2.594445301688511449e-16
2.395005219200994020e+02,1.446339146826948565e-16,2.439259808945313238e-16
2.405005197499581584e+02,1.341098122744521275e-16,2.296064111624282087e-16
2.415005175977890133e+02,1.243625832343608638e-16,2.160324394313104065e-16
2.425005154633697089e+02,1.156476883448609458e-16,2.038566943264985408e-16
2.435005133464814833e+02,1.079594349192612807e-16,1.936796723406687176e-16
2.445005112469092410e+02,1.009940104805131072e-16,1.841607491108693091e-16
2.455005091644414676e+02,9.408343752796220000e-17,1.740050776417736285e-16
2.465005070988698606e+02,8.703328740126188550e-17,1.636320367373094926e-16
2.475005050499897834e+02,8.064743241283774322e-17,1.545016858354805271e-16
2.485005030175995557e+02,7.504940440304337950e-17,1.461590341744978061e-16
2.495005010015010214e+02,6.967117444838726573e-17,1.377055476975339372e-16
2.505004990014990369e+02,6.475809511358768878e-17,1.297822437434219364e-16
2.515004970174015568e+02,6.050455681767352974e-17,1.225736479044293108e-16
2.525004950490196620e+02,5.613211959455547131e-17,1.152034269123186948e-16
2.535004930961673608e+02,5.182127136363208768e-17,1.083586797184191722e-16
2.545004911586616458e+02,4.817113419458854110e-17,1.025248274707986678e-16
2.555004892363222098e+02,4.498838117091381041e-17,9.703761459970755214e-17
2.565004873289717580e+02,4.205950265023539452e-17,9.202138276553823458e-17
2.575004854364356675e+02,3.902783384075531457e-17,8.680230327806213155e-17
2.585004835585419301e+02,3.605696221358005498e-17,8.118885879814938485e-17
2.595004816951213797e+02,3.341293377293500808e-17,7.593455139777974381e-17
2.605004798460071811e+02,3.096056636189617064e-17,7.123066816197302690e-17
2.615004780110353977e+02,2.871139859039646280e-17,6.686200632829792023e-17
2.625004761900442531e+02,2.666079238272983344e-17,6.281479476440467270e-17
2.635004743828746996e+02,2.469997940156779699e-17,5.916170924881136589e-17
2.645004725893699060e+02,2.286183244693347469e-17,5.571654186141387027e-17
2.655004708093753720e+02,2.113310855072868364e-17,5.223343604849426798e-17
2.665004690427392120e+02,1.941487954324909865e-17,4.878863241394806927e-17
2.675004672893114730e+02,1.781710059865810745e-17,4.555029054711163245e-17
2.685004655489446463e+02,1.646495685215911632e-17,4.263679526825270434e-17
2.695004638214932697e+02,1.520670316588411267e-17,3.997352412263852093e-17
2.705004621068141546e+02,1.398133147013359721e-17,3.749799230487261437e-17
2.715004604047661587e+02,1.290262846602186585e-17,3.516508189891662135e-17
2.725004587152102431e+02,1.192159110522504946e-17,3.279023556828122713e-17
2.735004570380093583e+02,1.100162422864893050e-17,3.049093267691293755e-17
2.745004553730284442e+02,1.018042697542089154e-17,2.847079922485407131e-17
2.755004537201346011e+02,9.378010995345495444e-18,2.661747679430904488e-17
2.765004520791964637e+02,8.566196609212134030e-18,2.484188431979791128e-17
2.775004504500848270e+02,7.876104707545108084e-18,2.330461448791304996e-17
2.785004488326724186e+02,7.309254391096704280e-18,2.194217801359604100e-17
2.795004472268336144e+02,6.771480631964118927e-18,2.048400205071749343e-17
2.805004456324446096e+02,6.252227237381273036e-18,1.896696778461365038e-17
2.815004440493833613e+02,5.780544034025779761e-18,1.759389240265625126e-17
2.825004424775295888e+02,5.356495767224247961e-18,1.633527065799537572e-17
2.835004409167647168e+02,4.931574865800603558e-18,1.510810071061547196e-17
2.845004393669718183e+02,4.530262617836629553e-18,1.399723691697104021e-17
2.855004378280355581e+02,4.180311825505646723e-18,1.305923342837640219e-17
2.865004362998422494e+02,3.851920956314780539e-18,1.221073692109054380e-17
2.875004347822799673e+02,3.551437245636967631e-18,1.140294030680963205e-17
2.885004332752379241e+02,3.277064094093512937e-18,1.058820471556043832e-17
2.895004317786071510e+02,3.024605744652901986e-18,9.816907009066434026e-18
2.905004302922803276e+02,2.790500268118552431e-18,9.131726594409698199e-18
2.915004288161511568e+02,2.565274247947613102e-18,8.437808462809041283e-18
2.925004273501151602e+02,2.360728024453113314e-18,7.800297205190391205e-18
2.935004258940692239e+02,2.174893771610011964e-18,7.251744349283927396e-18
2.945004244479114845e+02,2.006399867583808691e-18,6.712163767324238257e-18
2.955004230115415567e+02,1.852263852100023384e-18,6.204961201973576241e-18
2.965004215848604758e+02,1.709132151162519087e-18,5.769724491253667826e-18
2.975004201677705282e+02,1.581442361553201266e-18,5.365919986432371610e-18
2.985004187601752506e+02,1.460925404204681691e-18,4.970310933292032586e-18
2.995004173619796575e+02,1.345946067391197851e-18,4.596559538249672427e-18
3.005004159730898436e+02,1.237252957379363485e-18,4.236060379227880786e-18
3.015004145934131543e+02,1.134183279605885247e-18,3.890625992464017497e-18
3.025004132228582989e+02,1.040453089427751271e-18,3.568178828391294452e-18
3.035004118613350670e+02,9.533641532130333198e-19,3.273921818472755773e-18
3.045004105087544986e+02,8.724804940665723636e-19,3.012397778108047928e-18
3.055004091650288274e+02,7.989745775915319057e-19,2.765222545744955668e-18
3.065004078300712536e+02,7.290933210088165857e-19,2.527527860482476341e-18
3.075004065037963414e+02,6.641901109062762640e-19,2.312447110201112734e-18
3.085004051861196217e+02,6.070424992478515372e-19,2.118724009086522815e-18
3.095004038769578187e+02,5.558521701862032485e-19,1.937175658335428120e-18
3.105004025762285664e+02,5.094204592414392081e-19,1.773073025466288461e-18
3.115004012838506924e+02,4.664324445767675023e-19,1.629404068297615368e-18
3.125003999997440474e+02,4.250389679088642483e-19,1.494364860258998386e-18
3.135003987238293917e+02,3.869580940584049750e-19,1.370414865525152774e-18
3.145003974560286792e+02,3.537595226616896340e-19,1.255871543484364699e-18
3.155003961962647168e+02,3.248619821078928162e-19,1.147492639716095992e-18
3.165003949444613340e+02,2.988316214813171016e-19,1.050746109455952826e-18
3.175003937005433841e+02,2.744107922388676485e-19,9.609770478351422727e-19
3.185003924644364020e+02,2.516663214137774744e-19,8.781455728818245249e-19
3.195003912360671734e+02,2.300067571426693322e-19,8.056511693241321788e-19
3.205003900153633367e+02,2.091319052170484989e-19,7.388059505072422933e-19
3.215003888022532692e+02,1.894584691385828361e-19,6.742989980384366471e-19
3.225003875966663145e+02,1.716101090944757039e-19,6.134854422281845265e-19
3.235003863985327826e+02,1.561623877994596819e-19,5.581394298558976214e-19
3.245003852077837223e+02,1.427559819692155700e-19,5.086091455773145197e-19
3.255003840243510354e+02,1.310867313467707155e-19,4.652955756295647784e-19
3.265003828481675896e+02,1.200303134204872579e-19,4.252033526061205319e-19
3.275003816791668783e+02,1.086687679191192713e-19,3.859931901911395255e-19
3.285003805172834177e+02,9.811436919831250037e-20,3.499582859424786840e-19
3.295003793624522928e+02,8.924872433769622767e-20,3.185103734549405365e-19
3.305003782146096114e+02,8.188164883473671507e-20,2.918081719183308158e-19
3.315003770736920501e+02,7.511807321025271665e-20,2.681366804609573991e-19
3.325003759396371379e+02,6.812351933447844089e-20,2.449583983346177124e-19
3.335003748123830860e+02,6.151279490900263118e-20,2.232197372182740321e-19
3.345003736918690151e+02,5.579407639398512053e-20,2.040529172328214486e-19
3.355003725780345576e+02,5.047972533205981290e-20,1.859737668146969403e-19
3.365003714708202551e+02,4.558227091664025330e-20,1.689487341883499594e-19
3.375003703701671611e+02,4.138187582018963783e-20,1.537799043509569900e-19
3.385003692760171816e+02,3.777257763079005890e-20,1.401216487909448505e-19
3.395003681883129047e+02,3.445716474680476802e-20,1.275744492086433899e-19
3.405003671069974303e+02,3.130983174960472607e-20,1.160545165054569648e-19
3.415003660320146537e+02,2.846504349977883782e-20,1.054821607223247339e-19
3.425003649633092095e+02,2.591331777599590622e-20,9.567678988849234472e-20
3.435003639008262439e+02,2.354957133665993219e-20,8.650796014806334631e-20
3.445003628445114146e+02,2.126610424147481277e-20,7.778899378911659473e-20
3.455003617943113454e+02,1.914761892890921694e-20,6.992942663923912545e-20
3.465003607501729448e+02,1.731177556422136337e-20,6.334816127125373003e-20
3.475003597120440304e+02,1.561654990796778855e-20,5.743371604582818363e-20
3.485003586798728179e+02,1.398793597876036234e-20,5.158414463239772052e-20
3.495003576536080914e+02,1.252056774625972246e-20,4.617419987530345808e-20
3.505003566331994307e+02,1.131019067996101588e-20,4.162842933654942247e-20
3.515003556185967568e+02,1.029172461041614008e-20,3.765897435578784757e-20
3.525003546097507297e+02,9.311762779241490163e-21,3.375000346690312866e-20
3.535003536066123502e+02,8.380930241190491044e-21,2.999042347964096902e-20
3.545003526091335289e+02,7.573703036672323675e-21,2.671124870307097385e-20
3.555003516172663467e+02,6.870802185344297014e-21,2.390041763318413921e-20
3.565003506309636236e+02,6.223767949092886618e-21,2.127352160837106897e-20
3.575003496501786913e+02,5.636281144439085084e-21,1.889072780990593859e-20
3.585003486748652790e+02,5.107794712163559913e-21,1.686653746792307592e-20
3.595003477049779121e+02,4.624749128943460148e-21,1.502380561299308514e-20
3.605003467404712865e+02,4.207193649744589470e-21,1.336216230361613525e-20
3.615003457813007799e+02,3.844879994494482990e-21,1.183894058967015031e-20
3.625003448274221682e+02,3.499497117740125662e-21,1.042878810744551214e-20
3.635003438787919663e+02,3.169393525191017900e-21,9.223883868959858268e-21
3.645003429353668025e+02,2.871943206648786532e-21,8.206369987880065630e-21
3.655003419971039875e+02,2.587149088161401999e-21,7.281932364264897763e-21
3.665003410639613435e+02,2.332363929885594630e-21,6.481559911123673516e-21
3.675003401358970336e+02,2.122445374532765492e-21,5.827136190847795310e-21
3.685003392128696760e+02,1.913834795049951300e-21,5.216734387508588679e-21
3.695003382948384001e+02,1.697072752685796133e-21,4.614873137022100429e-21
3.705003373817627335e+02,1.508185236991872841e-21,4.075887452129022638e-21
3.715003364736027152e+02,1.362863279305156358e-21,3.615220893590639232e-21
3.725003355703186685e+02,1.232746112024768941e-21,3.199418667007384617e-21
3.735003346718715420e+02,1.102856816578010140e-21,2.828319792480740222e-21
3.745003337782223980e+02,9.887365329316566953e-22,2.523256712091232141e-21
3.755003328893330945e+02,8.927174640948006759e-22,2.260925809629601914e-21
3.765003320051656601e+02,8.041796811737060982e-22,2.014131417558707286e-21
3.775003311256825782e+02,7.153758325195132562e-22,1.772299530931218438e-21
3.785003302508466732e+02,6.360651360038744734e-22,1.555301601584032682e-21
3.795003293806212241e+02,5.754357792142634440e-22,1.392508121328401432e-21
3.805003285149699082e+02,5.269709290952036059e-22,1.274717043929022018e-21
3.815003276538566297e+02,4.797510672863608491e-22,1.154443246307443044e-21
3.825003267972459753e+02,4.304632722207873902e-22,1.017947978452722833e-21
3.835003259451026452e+02,3.843780303921083213e-22,8.963123766254766463e-22
3.845003250973918512e+02,3.444354982442695414e-22,8.037756600651067962e-22
3.855003242540789756e+02,3.124346397210909570e-22,7.366242446962142021e-22
3.865003234151298557e+02,2.832838322848051161e-22,6.671813234110050392e-22
3.875003225805108968e+02,2.517557461960192963e-22,5.825494361464591715e-22
3.885003217501884478e+02,2.232321565810040733e-22,5.064368450444871248e-22
3.895003209241296531e+02,2.018974629625986222e-22,4.540971665273154860e-22
3.905003201023015436e+02,1.837414601682813678e-22,4.137678793632614537e-22
3.915003192846718321e+02,1.635709484429574881e-22,3.641539369908548267e-22
3.925003184712083453e+02,1.439862017457824324e-22,3.112951472971267320e-22
3.935003176618793646e+02,1.286194959174910611e-22,2.697360285628769500e-22
3.945003168566535123e+02,1.167760732286456670e-22,2.396911384514494038e-22
3.955003160554994110e+02,1.059908252028283955e-22,2.131341732846507302e-22
3.965003152583866495e+02,9.397496044650466643e-23,1.823288625003206000e-22
3.975003144652844185e+02,8.273511184183877817e-23,1.550086353589393625e-22
3.985003136761626479e+02,7.331969570443346481e-23,1.365649129878297334e-22
3.995003128909913812e+02,6.488467436089756027e-23,1.232321773928177163e-22
4.005003121097410030e+02,5.734410524787669962e-23,1.099099587838791841e-22
4.015003113323824664e+02,5.012966959056426425e-23,9.459088018923759376e-23
4.025003105588863832e+02,4.366199306029148510e-23,8.217691089125158473e-23
4.035003097892242749e+02,3.852341276677426017e-23,7.463129713912709742e-23
4.045003090233677199e+02,3.394146548810049982e-23,6.706278222990437412e-23
4.055003082612885237e+02,2.933381535708433730e-23,5.691159241403903230e-23
4.065003075029587194e+02,2.541876708265541065e-23,4.854723447908448619e-23
4.075003067483507380e+02,2.252875849393508028e-23,4.350686244079486903e-23
4.085003059974374082e+02,1.987450829063426952e-23,3.841107179063757469e-23
4.095003052501914453e+02,1.707484960740179595e-23,3.244749266612333347e-23
4.105003045065861897e+02,1.480969712562440066e-23,2.829326305008144266e-23
4.115003037665950956e+02,1.302887366387356995e-23,2.564554358189895006e-23
4.125003030301917306e+02,1.108979256192599612e-23,2.217176355463578192e-23
4.135003022973502311e+02,9.437252755567692121e-24,1.906305554716616998e-23
4.145003015680446197e+02,8.448894096013257570e-24,1.730742833030468745e-23
4.155003008422497146e+02,7.529028382892199796e-24,1.548999519443790286e-23
4.165003001199398796e+02,6.450718319215878447e-24,1.322436807277577172e-23
4.175002994010902171e+02,5.691813477470992551e-24,1.171117507997998761e-23
4.185002986856759435e+02,5.110927618235010663e-24,1.059298137764527594e-23
4.195002979736724456e+02,4.385677411405813146e-24,9.143451746215684295e-24
4.205002972650553943e+02,3.748729938698436434e-24,8.023878398614672135e-24
4.215002965598008018e+02,3.264492561764530244e-24,7.207966335648653795e-24
4.225002958578845664e+02,2.830539045493548204e-24,6.273821762769176895e-24
4.235002951592832119e+02,2.468806925788263572e-24,5.409212872504465332e-24
4.245002944639732050e+02,2.155473234890034798e-24,4.703237326275967951e-24
4.255002937719314673e+02,1.878045384442447186e-24,4.095998759916006625e-24
4.265002930831349204e+02,1.642502223396177327e-24,3.558119372176721942e-24
4.275002923975607132e+02,1.433839194763309150e-24,3.140660200299003948e-24
4.285002917151865631e+02,1.223959010076053302e-24,2.786502976739800352e-24
4.295002910359899033e+02,1.024313277154139261e-24,2.391505514509021637e-24
4.305002903599485649e+02,8.844463220108408459e-25,2.085421334632601944e-24
4.315002896870406630e+02,7.604110167811851044e-25,1.835572957723230979e-24
4.325002890172445404e+02,6.306977745969777510e-25,1.562143417975772115e-24
4.335002883505384261e+02,5.338939498252875083e-25,1.344522183917293942e-24
4.345002876869012880e+02,4.594653726588888702e-25,1.158768223043938231e-24
4.355002870263118666e+02,3.915660842375491904e-25,9.744388752063198583e-25
4.365002863687490731e+02,3.351037819961795909e-25,8.211900215599419412e-25
4.375002857141923300e+02,2.877145906837841531e-25,6.978750060526983104e-25
4.385002850626210602e+02,2.484053846760748556e-25,5.997191988007645467e-25
4.395002844140149136e+02,2.156947225936804674e-25,5.160987803390483574e-25
4.405002837683535404e+02,1.851385931778932760e-25,4.373438932063035908e-25
4.415002831256169884e+02,1.608376007288762254e-25,3.753939645180064675e-25
4.425002824857855330e+02,1.415745135421972038e-25,3.258761005155763301e-25
4.435002818488393928e+02,1.227902435960254554e-25,2.809813239696859321e-25
4.445002812147591271e+02,1.062575893470692721e-25,2.426827503368817922e-25
4.455002805835255799e+02,9.297699518819122964e-26,2.097163818453518964e-25
4.465002799551194244e+02,8.167751711418930761e-26,1.817019429465785087e-25
4.475002793295217316e+02,7.162468421460581100e-26,1.569928795186880456e-25
4.485002787067138570e+02,6.324617301927635382e-26,1.369698359191309458e-25
4.495002780866770991e+02,5.656116573016419290e-26,1.204151721899388067e-25
4.505002774693928700e+02,5.086941201307439147e-26,1.036840517350244961e-25
4.515002768548431504e+02,4.558956624732219467e-26,8.931438190674901348e-26
4.525002762430096368e+02,4.064238736378320378e-26,7.805287822263091751e-26
4.535002756338743666e+02,3.642416326355793162e-26,6.860444012926303040e-26
4.545002750274195478e+02,3.301020424613417556e-26,6.066729664177581518e-26
4.555002744236274452e+02,3.025964856634104924e-26,5.433597773818554961e-26
4.565002738224808922e+02,2.806051466004960080e-26,4.928939578519632938e-26
4.575002732239620968e+02,2.638518938540174248e-26,4.495549711104262646e-26
4.585002726280541765e+02,2.509521540967916179e-26,4.142208621689351542e-26
4.595002720347399077e+02,2.394190722170155015e-26,3.827529972571449925e-26
4.605002714440025215e+02,2.253034739987062617e-26,3.478576533294656102e-26
4.615002708558251356e+02,2.082347744772273242e-26,3.102249743910439423e-26
4.625002702701912085e+02,1.943863411396589739e-26,2.806556861030456691e-26
4.635002696870844261e+02,1.836783231627366370e-26,2.586298532308863114e-26
4.645002691064881901e+02,1.746258084604794104e-26,2.400916424773551398e-26
4.655002685283865276e+02,1.678180611211822991e-26,2.248973215837785815e-26
4.665002679527634086e+02,1.623365218468208286e-26,2.106132830661237152e-26
4.675002673796026329e+02,1.571768836165461984e-26,1.970102945773961943e-26
4.685002668088887958e+02,1.521741359979634274e-26,1.852783783569366822e-26
4.695002662406060381e+02,1.483763309665007440e-26,1.757520476983619898e-26
4.705002656747390120e+02,1.450487032109281087e-26,1.671050527014822006e-26
4.715002651112722560e+02,1.416484078401576434e-26,1.593307001387004432e-26
4.725002645501903658e+02,1.385530544178320181e-26,1.527221775800102838e-26
4.735002639914787324e+02,1.361031163409782759e-26,1.476585644761413048e-26
4.745002634351218376e+02,1.339390982793378426e-26,1.436713145830476205e-26
4.755002628811050158e+02,1.321086127027847903e-26,1.403416619120076001e-26
4.765002623294136583e+02,1.305453189669098498e-26,1.377188572109358472e-26
4.775002617800329858e+02,1.289683445937423858e-26,1.353855464083877766e-26
4.785002612329485601e+02,1.278001564600421995e-26,1.332490904256241773e-26
4.795002606881459997e+02,1.264535027980264844e-26,1.307602234776700774e-26
4.805002601456112075e+02,1.250149237631056435e-26,1.283708885016745688e-26
4.815002596053298021e+02,1.240227068630823375e-26,1.266407968219569136e-26
4.825002590672879137e+02,1.231721616930676883e-26,1.251638012926055795e-26
4.835002585314717862e+02,1.221708098429925364e-26,1.237632664539648119e-26
4.845002579978673225e+02,1.211362776562149880e-26,1.225201440543188352e-26
4.855002574664610506e+02,1.202414845524699782e-26,1.214305461173242316e-26
4.865002569372393850e+02,1.195176532604902043e-26,1.205085180016111079e-26
4.875002564101889106e+02,1.187056975581493754e-26,1.194908638771899475e-26
4.885002558852963261e+02,1.177757111330784096e-26,1.184011555784587395e-26
4.895002553625482733e+02,1.171363121521882751e-26,1.176253612430509732e-26
4.905002548419318487e+02,1.166140065502516034e-26,1.169922265248671632e-26
4.915002543234336940e+02,1.157854769037139019e-26,1.161315588618555359e-26
4.925002538070411902e+02,1.149401010447667697e-26,1.152904959741234578e-26
4.935002532927414336e+02,1.144886349737478186e-26,1.147738189570907036e-26
4.945002527805219188e+02,1.139513271468039446e-26,1.141282183566171880e-26
4.955002522703696286e+02,1.133046480546522305e-26,1.134168762923994402e-26
4.965002517622725122e+02,1.127507944034358156e-26,1.127642106794729497e-26
4.975002512562179504e+02,1.120168379406012706e-26,1.120481712829421480e-26
4.985002507521937218e+02,1.111443345118991823e-26,1.113854441673777966e-26
4.995002502501875483e+02,1.101994402701202948e-26,1.104700341850113184e-26
5.005002497501874359e+02,1.096673262395855683e-26,1.098692666880374992e-26
5.015002492521813338e+02,1.092848148460762333e-26,1.095621495078639402e-26
5.025002487561573048e+02,1.086882821606065885e-26,1.088694267528169084e-26
5.035002482621035824e+02,1.081494340106563235e-26,1.081714645151792832e-26
5.045002477700085706e+02,1.074331814185474372e-26,1.074771141917166169e-26
5.055002472798603890e+02,1.066618906236178742e-26,1.066324522732962976e-26
5.065002467916476121e+02,1.059029281643958172e-26,1.057395845429911077e-26
5.075002463053589281e+02,1.053172220161227316e-26,1.052673641015811359e-26
5.085002458209828546e+02,1.045868571694472016e-26,1.047114960505963581e-26
5.095002453385080798e+02,1.036909367672103847e-26,1.037633725617787651e-26
5.105002448579236329e+02,1.031717016580999433e-26,1.031389017592636786e-26
5.115002443792182589e+02,1.029821064116454227e-26,1.029303175512649787e-26


==> OmegaGWspectra/alpha60theta1.csv <==
1.581138830084189761e+00,2.006533938809213095e-10,2.095825884118994808e-10
2.549509756796392690e+00,2.299293936522603535e-10,2.373175464812691702e-10
3.535533905932737753e+00,2.689257801896561154e-10,3.982962404764031559e-10
4.527692569068708650e+00,3.303824351082223570e-10,6.241307102512706420e-10
5.522680508593630577e+00,3.646330681595757020e-10,7.346753228496345504e-10
6.519202405202648265e+00,4.159977797159265799e-10,9.482519998942550137e-10
7.516648189186454054e+00,6.735945526470775839e-10,1.432118657446302825e-09
8.514693182963201323e+00,9.520776002666577430e-10,1.964985950850403921e-09
9.513148795220224940e+00,1.263874782497072457e-09,2.601115305324977633e-09
1.051189802081431957e+01,1.557142988263282753e-09,3.447604443390860135e-09
1.151086443322133768e+01,1.602639707463098180e-09,4.129301783140359626e-09
1.250999600319680383e+01,1.642429441975639076e-09,4.209028785358715307e-09
1.350925608610629780e+01,1.791246683877732227e-09,4.310589333106694974e-09
1.450861812854690847e+01,1.957945190895089786e-09,4.817491731416336003e-09
1.550806241927082141e+01,2.097373252723044216e-09,5.334589144152140800e-09
1.650757401921917733e+01,2.345551446622907845e-09,6.263716541425429736e-09
1.750714140001159791e+01,2.648402071683306749e-09,7.149495315341926364e-09
1.850675552332174689e+01,2.628543733095364832e-09,6.856438708992306446e-09
1.950640920313115956e+01,2.596654288161734196e-09,6.316069110248771728e-09
2.050609665440987683e+01,2.791857600267371630e-09,6.053345641026475723e-09
2.150581316760656847e+01,2.889300413413800761e-09,5.338151876075264067e-09
2.250555486985379616e+01,3.001551256089225793e-09,4.893654516445605968e-09
2.350531854708631840e+01,3.241393706126875152e-09,4.990474699524903318e-09
2.450510150968569434e+01,3.397285490910718338e-09,5.056191594882315217e-09
2.550490148971369564e+01,3.506650815302239900e-09,4.991276800983996239e-09
2.650471656139714227e+01,3.667976564924460093e-09,4.731979437487618406e-09
2.750454507895013734e+01,3.740033497367333750e-09,4.204837908022301860e-09
2.850438562747844884e+01,3.742774812478957740e-09,3.692261605041284421e-09
2.950423698386385851e+01,3.651023682489201868e-09,3.264105110937244587e-09
3.050409808533928668e+01,3.639186182939122917e-09,3.000662262445120655e-09
3.150396800404672959e+01,3.851408308538055212e-09,3.042638044555080257e-09
3.250384592629001901e+01,3.894939443808137068e-09,2.952465621975111023e-09
3.350373113550191562e+01,3.862176073572005420e-09,2.807420430579334411e-09
3.450362299817223999e+01,3.869449767018088050e-09,2.772371854357784111e-09
3.550352095215346537e+01,3.767678884041591171e-09,2.700190297149687450e-09
3.650342449688795909e+01,3.666623684848640503e-09,2.588186059621172123e-09
3.750333318519835046e+01,3.585597147201482579e-09,2.460786160242545067e-09
3.850324661635691115e+01,3.580929066294943216e-09,2.389565591989869043e-09
3.950316443020736301e+01,3.537591051393631317e-09,2.314548485675645062e-09
4.050308630215727135e+01,3.453974585250436653e-09,2.261267765297140915e-09
4.150301193889426798e+01,3.334585835151538161e-09,2.204471692986935357e-09
4.250294107470682548e+01,3.155411280600324137e-09,2.098463496231869387e-09
4.350287346831241564e+01,3.124772562767950627e-09,2.040465179511127697e-09
4.450280890011325852e+01,3.144318094367419879e-09,2.003793659185915242e-09
4.550274716981382994e+01,3.060458759291811236e-09,1.946196471005126965e-09
4.650268809434568595e+01,2.887992574746427438e-09,1.851380957379970557e-09
4.750263150605447748e+01,2.759578613302704617e-09,1.780319311080643990e-09
4.850257725111109863e+01,2.743993049607703694e-09,1.760175668274190595e-09
4.950252518811540625e+01,2.683767354207651583e-09,1.715793831696622531e-09
5.050247518686583703e+01,2.581203795849534951e-09,1.652179995515329235e-09
5.150242712727236238e+01,2.527738916889775613e-09,1.606514680007513933e-09
5.250238089839355382e+01,2.431120900811571770e-09,1.549540699352893528e-09
5.350233639758173609e+01,2.277367991903549700e-09,1.472046996963958439e-09
5.450229352972221619e+01,2.183567163225859945e-09,1.414900786699834059e-09
5.550225220655465108e+01,2.134300938903995213e-09,1.379420605073758543e-09
5.650221234606658527e+01,2.056486903173749780e-09,1.334307153931806212e-09
5.750217387195026930e+01,2.006413876413871177e-09,1.301606401164229525e-09
5.850213671311501429e+01,1.933369613560214343e-09,1.263706863202664707e-09
5.950210080324894335e+01,1.820780886011369029e-09,1.206872037117397967e-09
6.050206608042406486e+01,1.746985266695200045e-09,1.154814070057092214e-09
6.150203248673981449e+01,1.695987895936957286e-09,1.105516489549170231e-09
6.250199996800102298e+01,1.647901086796634472e-09,1.067359918120561667e-09
6.350196847342608208e+01,1.573246584498401924e-09,1.019359876298481909e-09
6.450193795538238817e+01,1.478217626025130058e-09,9.598466755216518624e-10
6.550190836914599402e+01,1.428363079939991239e-09,9.347677531726381859e-10
6.650187967268293221e+01,1.387855353764292141e-09,9.159556255914978930e-10
6.750185182644992210e+01,1.301632104845211295e-09,8.641839461173505092e-10
6.850182479321262008e+01,1.226607978451898876e-09,8.221407097492694331e-10
6.950179853787957995e+01,1.190755707953736781e-09,8.055832716070501251e-10
7.050177302735018259e+01,1.160441614754920896e-09,7.795088755906233798e-10
7.150174823037545480e+01,1.105225839955285093e-09,7.315213379521149873e-10
7.250172411743048428e+01,1.040455614031076356e-09,6.839205193979966571e-10
7.350170066059695273e+01,1.009408161574641905e-09,6.625931322341577271e-10
7.450167783345551697e+01,9.838444497762399496e-10,6.445249428332131736e-10
7.550165561098643252e+01,9.385486575955198151e-10,6.131610743439623444e-10
7.650163396947806405e+01,8.920220267233363124e-10,5.843587796564586363e-10
7.750161288644255819e+01,8.464294432312900002e-10,5.561463762353585417e-10
7.850159234053789703e+01,8.153776394808558261e-10,5.325562501527203023e-10
7.950157231149582060e+01,7.917348365834871964e-10,5.120885351770803699e-10
8.050155278005510695e+01,7.478057158797547280e-10,4.854947575098956571e-10
8.150153372789986861e+01,7.026522473509901141e-10,4.631624467422466474e-10
8.250151513760216915e+01,6.758570595056979739e-10,4.440813064261666026e-10
8.350149699256893143e+01,6.483374317022303578e-10,4.214436242844801489e-10
8.450147927699255490e+01,6.118624780234323626e-10,4.002847363556905908e-10
8.550146197580482976e+01,5.850793568822940804e-10,3.826515411534016229e-10
8.650144507463444654e+01,5.682275401951354353e-10,3.658841014486211885e-10
8.750142855976696410e+01,5.469448967212167172e-10,3.513328388371193040e-10
8.850141241810777615e+01,5.170791477209176225e-10,3.374136763835361498e-10
8.950139663714750782e+01,4.895363465837984798e-10,3.219742680076529546e-10
9.050138120492968596e+01,4.688996166200222130e-10,3.065774816074211378e-10
9.150136611002045584e+01,4.467125595257326150e-10,2.903502316728040711e-10
9.250135134148041516e+01,4.251572950684650715e-10,2.738707756228528826e-10
9.350133688883811089e+01,4.093571561761680755e-10,2.620750826407439051e-10
9.450132274206535499e+01,3.936547894463584177e-10,2.517584619492465975e-10
9.550130889155394698e+01,3.758181340220892085e-10,2.380286436691313966e-10
9.650129532809391719e+01,3.578196903374666068e-10,2.233353706711335366e-10
9.750128204285316258e+01,3.393807613132812558e-10,2.120563446359191861e-10
9.850126902735823364e+01,3.231838807479229899e-10,2.043492396035657797e-10
9.950125627347624402e+01,3.069959201932186862e-10,1.949064904182048677e-10
1.005012437733981301e+02,2.932945895068845523e-10,1.858474160404589978e-10
1.015012315196224790e+02,2.829703788551812496e-10,1.786614898064675513e-10
1.025012195049405221e+02,2.699454880466292717e-10,1.705113283206769131e-10
1.035012077224222509e+02,2.552575772704610182e-10,1.610805582385905801e-10
1.045011961654028028e+02,2.427194243930937466e-10,1.525722228565516242e-10
1.055011848274700412e+02,2.325003390669697770e-10,1.463299260564313693e-10
1.065011737024526752e+02,2.226826223201721485e-10,1.401515967843999614e-10
1.075011627844089901e+02,2.126612807304473018e-10,1.338131172628788880e-10
1.085011520676163315e+02,2.052432061934419082e-10,1.286156172610529934e-10
1.095011415465610440e+02,1.973852153874878854e-10,1.229534876023913109e-10
1.105011312159291919e+02,1.858869915870659445e-10,1.161123808286820658e-10
1.115011210705973212e+02,1.752535918325953894e-10,1.092017973403814537e-10
1.125011111056241901e+02,1.677661219432502433e-10,1.034393131435097273e-10
1.135011013162427531e+02,1.610086812209380056e-10,9.855879747841049617e-11
1.145010916978523881e+02,1.541793626473832495e-10,9.423321308654059920e-11
1.155010822460118760e+02,1.468862963774094040e-10,8.998552788049607410e-11
1.165010729564324663e+02,1.392850997172281330e-10,8.562504299141462189e-11
1.175010638249713821e+02,1.331625523885811292e-10,8.205833811167391518e-11
1.185010548476257100e+02,1.279319525685954037e-10,7.839315649593216804e-11
1.195010460205265304e+02,1.217920802116750654e-10,7.427205186884299282e-11
1.205010373399333048e+02,1.154501087528186365e-10,7.053849080360996233e-11
1.215010288022286744e+02,1.104177846331932966e-10,6.752140334568299665e-11
1.225010204039133725e+02,1.056163255232791319e-10,6.456140127378839029e-11
1.235010121416014925e+02,1.012469524064498094e-10,6.131812871909207516e-11
1.245010040120158976e+02,9.741320226877162470e-11,5.818238653786943112e-11
1.255009960119839150e+02,9.309445917941997968e-11,5.540416199535586797e-11
1.265009881384331294e+02,8.847630920358594731e-11,5.281817880065274924e-11
1.275009803883876174e+02,8.456843699411722816e-11,5.020825574637132984e-11
1.285009727589639681e+02,8.098607106203387673e-11,4.742742999991589333e-11
1.295009652473679296e+02,7.740349841104425927e-11,4.508205439750233890e-11
1.305009578508908703e+02,7.409847706588449737e-11,4.333903310412842283e-11
1.315009505669065391e+02,7.095248442468337716e-11,4.166311507570919496e-11
1.325009433928679528e+02,6.773278535411470854e-11,3.985055411042674411e-11
1.335009363263044690e+02,6.437536106325283963e-11,3.777680860165876578e-11
1.345009293648188873e+02,6.182017759010044325e-11,3.609153119391432892e-11
1.355009225060848053e+02,5.955794695516732432e-11,3.482824634830332480e-11
1.365009157478439761e+02,5.697055316787304904e-11,3.324028673143060836e-11
1.375009090879038354e+02,5.412694520106836087e-11,3.136878350897496413e-11
1.385009025241351992e+02,5.177471741263872063e-11,2.992880584589024441e-11
1.395008960544698482e+02,5.011130612483252727e-11,2.883297786530942380e-11
1.405008896768985096e+02,4.790007137913224282e-11,2.738398869015637500e-11
1.415008833894686120e+02,4.565918850813059794e-11,2.593074231987585760e-11
1.425008771902825515e+02,4.403227727691801768e-11,2.491180652499846465e-11
1.435008710774955318e+02,4.204005480096790181e-11,2.385234605419935281e-11
1.445008650493138020e+02,3.982563191309849072e-11,2.254362502167833518e-11
1.455008591039929229e+02,3.848018023844799448e-11,2.165886610321286396e-11
1.465008532398361183e+02,3.733607317936069210e-11,2.105649843088935803e-11
1.475008474551925985e+02,3.549095310975840733e-11,2.002453903522640933e-11
1.485008417484560823e+02,3.367079685248209565e-11,1.893243552923564527e-11
1.495008361180632335e+02,3.237837449334084475e-11,1.815243701416380195e-11
1.505008305624922684e+02,3.115264773780030943e-11,1.742998442207767242e-11
1.515008250802615350e+02,2.981679135313172295e-11,1.662320380907298978e-11
1.525008196699283189e+02,2.862526688664201245e-11,1.587067073018494365e-11
1.535008143300874792e+02,2.754936357635332534e-11,1.521386888876853745e-11
1.545008090593702832e+02,2.656050196079290772e-11,1.463165654146638506e-11
1.555008038564431274e+02,2.559368661883771147e-11,1.408940299176374430e-11
1.565007987200065429e+02,2.440119180935570755e-11,1.340928186510313159e-11
1.575007936487940299e+02,2.325263909496396171e-11,1.274406960274065900e-11
1.585007886415711198e+02,2.248987309510964273e-11,1.230853975915194511e-11
1.595007836971342385e+02,2.173720692350243784e-11,1.185443623405235197e-11
1.605007788143097969e+02,2.066354680012095104e-11,1.124204967303014001e-11
1.615007739919533378e+02,1.964260955972811110e-11,1.068395357908072831e-11
1.625007692289485988e+02,1.897119496802745804e-11,1.030761255484696597e-11
1.635007645242064314e+02,1.835284000060800802e-11,9.977702432124967029e-12
1.645007598766644037e+02,1.757574949007321006e-11,9.548441519312525551e-12
1.655007552852856065e+02,1.685926165791046304e-11,9.127477207805757097e-12
1.665007507490581702e+02,1.622781500726706335e-11,8.766121789152408014e-12
1.675007462669942697e+02,1.561440898132936766e-11,8.419050970188740232e-12
1.685007418381295849e+02,1.506717038581974710e-11,8.085214653845717660e-12
1.695007374615225615e+02,1.444463540625924127e-11,7.711419499039102477e-12
1.705007331362537002e+02,1.386398709424237271e-11,7.389799005212892325e-12
1.715007288614249603e+02,1.346643993649990641e-11,7.166487396532469580e-12
1.725007246361591342e+02,1.296412962372899155e-11,6.886058691497996437e-12
1.735007204595992221e+02,1.233107933866232853e-11,6.552941969113127312e-12
1.745007163309079488e+02,1.180342516750377704e-11,6.288775254076918655e-12
1.755007122492669396e+02,1.143175201311810504e-11,6.101329019730819973e-12
1.765007082138765782e+02,1.103563991557183494e-11,5.866151520193654603e-12
1.775007042239551254e+02,1.054679480702878760e-11,5.577671969028762014e-12
1.785007002787384067e+02,1.017064273038440692e-11,5.368813340625574978e-12
1.795006963774792723e+02,9.876899584814217065e-12,5.209117123032560484e-12
1.805006925194471421e+02,9.549655773268397057e-12,5.036105753413852345e-12
1.815006887039275227e+02,9.175835543585979393e-12,4.841858661228909524e-12
1.825006849302215812e+02,8.780351853806297943e-12,4.643735399636900762e-12
1.835006811976456902e+02,8.479853963044010522e-12,4.480473683294214211e-12
1.845006775055311152e+02,8.178988746447505397e-12,4.297436600131118597e-12
1.855006738532235033e+02,7.856293745055066218e-12,4.118050351322934033e-12
1.865006702400825418e+02,7.571968165209789812e-12,3.971144043846661479e-12
1.875006666654815035e+02,7.303193949448183656e-12,3.818834722799744501e-12
1.885006631288070480e+02,7.091067996023081265e-12,3.693561518475668593e-12
1.895006596294588235e+02,6.844237117650963812e-12,3.576197862104814489e-12
1.905006561668489269e+02,6.551376086156266161e-12,3.449241775815920947e-12
1.915006527404019039e+02,6.300296559827401815e-12,3.333195436870131615e-12
1.925006493495541804e+02,6.098872866877874676e-12,3.221806430585549948e-12
1.935006459937537215e+02,5.911572251620181166e-12,3.111525233183217668e-12
1.945006426724601170e+02,5.673905228585044066e-12,2.990495026588965273e-12
1.955006393851436712e+02,5.443078254135021827e-12,2.875679716982412936e-12
1.965006361312858587e+02,5.282682023799001425e-12,2.792119528898956762e-12
1.975006329103783287e+02,5.102457824882773004e-12,2.696465968198956364e-12
1.985006297219230191e+02,4.889915672533064036e-12,2.587370272821912952e-12
1.995006265654321282e+02,4.721771895032975372e-12,2.505966839758828169e-12
2.005006234404272334e+02,4.567378299510834648e-12,2.424816664954995574e-12
2.015006203464396322e+02,4.412360561782245036e-12,2.339166572397693488e-12
2.025006172830098023e+02,4.265568387104898318e-12,2.264244532322487368e-12
2.035006142496872314e+02,4.104634622341911540e-12,2.180914852755442640e-12
2.045006112460302745e+02,3.953725193993946598e-12,2.099636364989890433e-12
2.055006082716058700e+02,3.834559989619414205e-12,2.045224846069951835e-12
2.065006053259892838e+02,3.716396074274569018e-12,1.992730789898806997e-12
2.075006024087640810e+02,3.583736770794151295e-12,1.925451604221906173e-12
2.085005995195217849e+02,3.455001239535567519e-12,1.857901711462368735e-12
2.095005966578615926e+02,3.326536273884273052e-12,1.791184448146687087e-12
2.105005938233904317e+02,3.220864775398766083e-12,1.737851725375405195e-12
2.115005910157227333e+02,3.127308175770036575e-12,1.689946599169993463e-12
2.125005882344799772e+02,3.015162836296358374e-12,1.631019080791391082e-12
2.135005854792909190e+02,2.904684523892643343e-12,1.571791585968917987e-12
2.145005827497911639e+02,2.801765210533281713e-12,1.515879546170062021e-12
2.155005800456230531e+02,2.714716448676691096e-12,1.469693652651297695e-12
2.165005773664356923e+02,2.633299485157780141e-12,1.430279672983705711e-12
2.175005747118843829e+02,2.546341405551840617e-12,1.387656692610246975e-12
2.185005720816309633e+02,2.461313661741689276e-12,1.344872284160151862e-12
2.195005694753432692e+02,2.376186891110436999e-12,1.303568884241567175e-12
2.205005668926953319e+02,2.302752424225808872e-12,1.267256157576255670e-12
2.215005643333668957e+02,2.235251516602791056e-12,1.233620207930087498e-12
2.225005617970435310e+02,2.159743363842312758e-12,1.194513559553215882e-12
2.235005592834165498e+02,2.087951974016976352e-12,1.154185953417800469e-12
2.245005567921826071e+02,2.027530880611111472e-12,1.121449020204673112e-12
2.255005543230437866e+02,1.967613721557561929e-12,1.092755997254998910e-12
2.265005518757073730e+02,1.911980531448525166e-12,1.065511184857210298e-12
2.275005494498859377e+02,1.855643191017092174e-12,1.033716779946018953e-12
2.285005470452970542e+02,1.793041847846935763e-12,1.000201851642507841e-12
2.295005446616630422e+02,1.736064655402538355e-12,9.757848249535866724e-13
2.305005422987113093e+02,1.677437613631229875e-12,9.505443727947480060e-13
2.315005399561737534e+02,1.626032704890913816e-12,9.251738321344071071e-13
2.325005376337870189e+02,1.590302056278105738e-12,9.055800626785644848e-13
2.335005353312921841e+02,1.550381696055675557e-12,8.848994612886003427e-13
2.345005330484346757e+02,1.499669527207482864e-12,8.603454741920990747e-13
2.355005307849644964e+02,1.450876396590504611e-12,8.351546114938306777e-13
2.365005285406356279e+02,1.411787310462641680e-12,8.152473354367749320e-13
2.375005263152063435e+02,1.375262725220881757e-12,7.984109823681989370e-13
2.385005241084388103e+02,1.336998792351379320e-12,7.799643044983482212e-13
2.395005219200994020e+02,1.302620253054640172e-12,7.613968008744605050e-13
2.405005197499581584e+02,1.267841194383019210e-12,7.425278584001871803e-13
2.415005175977890133e+02,1.227220242739245507e-12,7.207043667209475117e-13
2.425005154633697089e+02,1.192910043408423923e-12,7.011509278646554306e-13
2.435005133464814833e+02,1.169160773738269949e-12,6.878292660664685634e-13
2.445005112469092410e+02,1.142303170924467293e-12,6.746938914024140161e-13
2.455005091644414676e+02,1.106988327434395526e-12,6.584704605183571568e-13
2.465005070988698606e+02,1.073055852593440130e-12,6.416138525350210337e-13
2.475005050499897834e+02,1.046629226989257606e-12,6.288593738728927557e-13
2.485005030175995557e+02,1.022647963073644832e-12,6.190948108813762608e-13
2.495005010015010214e+02,9.967826017971932703e-13,6.062061240866728317e-13
2.505004990014990369e+02,9.691349805560594626e-13,5.902257679862751883e-13
2.515004970174015568e+02,9.446662675607359371e-13,5.785281420648263965e-13
2.525004950490196620e+02,9.184959801993074276e-13,5.672593690770196628e-13
2.535004930961673608e+02,8.873977656374089793e-13,5.514948644035173613e-13
2.545004911586616458e+02,8.613096015349821229e-13,5.382041007475236979e-13
2.555004892363222098e+02,8.405723196448004541e-13,5.287411047885960801e-13
2.565004873289717580e+02,8.203752135984537948e-13,5.212749275751930566e-13
2.575004854364356675e+02,7.976860843042961194e-13,5.120525893356681723e-13
2.585004835585419301e+02,7.723932346244303488e-13,4.994859054392931102e-13
2.595004816951213797e+02,7.493723385501952539e-13,4.882079757191979382e-13
2.605004798460071811e+02,7.284415560501704142e-13,4.783260147997272592e-13
2.615004780110353977e+02,7.082605344372274270e-13,4.683699050953128132e-13
2.625004761900442531e+02,6.901619393762151319e-13,4.578188772360546034e-13
2.635004743828746996e+02,6.738872716593795099e-13,4.471763681574911361e-13
2.645004725893699060e+02,6.590523580021295417e-13,4.384111135165378078e-13
2.655004708093753720e+02,6.422134694766634562e-13,4.295860336010310954e-13
2.665004690427392120e+02,6.229027337495678146e-13,4.190709605821524681e-13
2.675004672893114730e+02,6.057367719796710190e-13,4.091547197011666521e-13
2.685004655489446463e+02,5.920812827707890954e-13,4.008910743401959168e-13
2.695004638214932697e+02,5.790481681532441125e-13,3.921187481962307254e-13
2.705004621068141546e+02,5.663669017693251602e-13,3.839494576482099697e-13
2.715004604047661587e+02,5.547175874789578903e-13,3.767911306541306711e-13
2.725004587152102431e+02,5.420240023587010067e-13,3.685930737490972350e-13
2.735004570380093583e+02,5.286030533476132000e-13,3.611505525776149939e-13
2.745004553730284442e+02,5.166100393605909009e-13,3.550611622673127086e-13
2.755004537201346011e+02,5.048157893848768884e-13,3.480158070132598246e-13
2.765004520791964637e+02,4.917737999885718478e-13,3.399476433118375559e-13
2.775004504500848270e+02,4.809226970572170002e-13,3.333833617420082812e-13
2.785004488326724186e+02,4.720421685873189745e-13,3.283108430434355120e-13
2.795004472268336144e+02,4.620794648763506350e-13,3.222388098569149680e-13
2.805004456324446096e+02,4.510038117721494976e-13,3.152485345574562893e-13
2.815004440493833613e+02,4.394045240841132158e-13,3.090322713134110532e-13
2.825004424775295888e+02,4.281407107364236595e-13,3.033170779705176528e-13
2.835004409167647168e+02,4.167162749307710169e-13,2.971203357696876944e-13
2.845004393669718183e+02,4.057431845890251240e-13,2.910524190135613714e-13
2.855004378280355581e+02,3.950946050566481480e-13,2.853864257874951937e-13
2.865004362998422494e+02,3.835703924786612391e-13,2.794454209934627245e-13
2.875004347822799673e+02,3.738530566086620751e-13,2.743604527238644703e-13
2.885004332752379241e+02,3.655286788132127074e-13,2.699924718473835138e-13
2.895004317786071510e+02,3.561416781839728628e-13,2.650641255639156825e-13
2.905004302922803276e+02,3.470868919173889386e-13,2.595014811588730114e-13
2.915004288161511568e+02,3.385893767648974419e-13,2.534599690878348142e-13
2.925004273501151602e+02,3.293889967029292160e-13,2.477980149699169593e-13
2.935004258940692239e+02,3.193112140263445469e-13,2.423256279487287798e-13
2.945004244479114845e+02,3.094488711687583166e-13,2.366858741473136246e-13
2.955004230115415567e+02,2.995604464062455148e-13,2.307676653223491346e-13
2.965004215848604758e+02,2.896412925866753861e-13,2.252296552318197227e-13
2.975004201677705282e+02,2.809928622461030439e-13,2.204912458163458030e-13
2.985004187601752506e+02,2.726415622084744009e-13,2.148400219305632565e-13
2.995004173619796575e+02,2.644369595010915208e-13,2.086084537542591700e-13
3.005004159730898436e+02,2.571852728792994845e-13,2.034814481651157558e-13
3.015004145934131543e+02,2.494329392114318990e-13,1.985674264520434031e-13
3.025004132228582989e+02,2.408439447994287216e-13,1.934424453600978018e-13
3.035004118613350670e+02,2.328225261802507775e-13,1.893733596588446244e-13
3.045004105087544986e+02,2.254946208234311707e-13,1.861670193887004610e-13
3.055004091650288274e+02,2.183432291330273180e-13,1.831802654338772132e-13
3.065004078300712536e+02,2.110176155788286708e-13,1.798663940705957561e-13
3.075004065037963414e+02,2.038881048727505102e-13,1.756953900721632619e-13
3.085004051861196217e+02,1.979096230177683892e-13,1.713134947338270337e-13
3.095004038769578187e+02,1.924193945938016270e-13,1.668181378424508049e-13
3.105004025762285664e+02,1.868823033704819260e-13,1.618637040903368860e-13
3.115004012838506924e+02,1.821270358117684539e-13,1.570527119061390462e-13
3.125003999997440474e+02,1.775481034163640222e-13,1.525709297041126096e-13
3.135003987238293917e+02,1.724940115600051079e-13,1.481370811943423106e-13
3.145003974560286792e+02,1.674562155638810380e-13,1.435952413146721534e-13
3.155003961962647168e+02,1.626133627716909388e-13,1.392588415365205128e-13
3.165003949444613340e+02,1.579118315820385500e-13,1.353734670772897852e-13
3.175003937005433841e+02,1.529064381979155574e-13,1.317353367582152203e-13
3.185003924644364020e+02,1.476840660010096363e-13,1.286820107370095369e-13
3.195003912360671734e+02,1.430193159411095290e-13,1.261561492779521436e-13
3.205003900153633367e+02,1.383858691476453117e-13,1.239222785029396937e-13
3.215003888022532692e+02,1.327649433924427066e-13,1.218065632573814401e-13
3.225003875966663145e+02,1.266149049472985096e-13,1.195321763672919801e-13
3.235003863985327826e+02,1.210124779209376863e-13,1.170840983813670662e-13
3.245003852077837223e+02,1.163024369233226982e-13,1.144483354327710214e-13
3.255003840243510354e+02,1.120420202346633724e-13,1.116057058639317621e-13
3.265003828481675896e+02,1.073712724517617826e-13,1.078842746979936242e-13
3.275003816791668783e+02,1.023940129703602710e-13,1.034880189122366048e-13
3.285003805172834177e+02,9.794389555643493825e-14,9.950450454497083856e-14
3.295003793624522928e+02,9.397945649133636421e-14,9.566633833875354680e-14
3.305003782146096114e+02,9.054895097133677933e-14,9.202721192756962881e-14
3.315003770736920501e+02,8.761700136037439356e-14,8.914960156902467588e-14
3.325003759396371379e+02,8.440530659518533214e-14,8.637790034068234851e-14
3.335003748123830860e+02,8.115703094452231822e-14,8.351956460015670229e-14
3.345003736918690151e+02,7.826511011287158209e-14,8.091047999114506282e-14
3.355003725780345576e+02,7.525072408019063004e-14,7.828021014648333736e-14
3.365003714708202551e+02,7.214365526115352664e-14,7.563809185215317499e-14
3.375003703701671611e+02,6.925535625662526527e-14,7.283321853976449830e-14
3.385003692760171816e+02,6.665320014314118735e-14,6.992368638870768878e-14
3.395003681883129047e+02,6.427566090467144526e-14,6.732554581527351068e-14
3.405003671069974303e+02,6.208719327729788401e-14,6.505311511210868237e-14
3.415003660320146537e+02,5.986009414722419454e-14,6.281150594544132554e-14
3.425003649633092095e+02,5.760687262825271407e-14,6.048950167446405598e-14
3.435003639008262439e+02,5.575879117137715745e-14,5.852871254014993324e-14
3.445003628445114146e+02,5.389916281580893846e-14,5.678631091518194544e-14
3.455003617943113454e+02,5.164677360005835028e-14,5.490465103666095402e-14
3.465003607501729448e+02,4.965012484266140033e-14,5.323730023916865643e-14
3.475003597120440304e+02,4.811202818905808635e-14,5.185119603066120630e-14
3.485003586798728179e+02,4.657665951590168843e-14,5.038804974418232718e-14
3.495003576536080914e+02,4.494211750788172657e-14,4.877830857508344636e-14
3.505003566331994307e+02,4.354183698057823868e-14,4.730366696969482947e-14
3.515003556185967568e+02,4.240290263267501227e-14,4.606544654009335909e-14
3.525003546097507297e+02,4.103125668349490376e-14,4.463295162703370169e-14
3.535003536066123502e+02,3.940683994674035929e-14,4.300167189551788021e-14
3.545003526091335289e+02,3.800232975824277054e-14,4.161638975112533081e-14
3.555003516172663467e+02,3.696154491695174737e-14,4.059308936188010759e-14
3.565003506309636236e+02,3.591679273515084668e-14,3.961378693813072555e-14
3.575003496501786913e+02,3.469382503108257203e-14,3.850828311244589131e-14
3.585003486748652790e+02,3.349795371070626407e-14,3.746643499972592603e-14
3.595003477049779121e+02,3.240453353198630341e-14,3.651029344762995543e-14
3.605003467404712865e+02,3.141694293186042425e-14,3.556885631072994815e-14
3.615003457813007799e+02,3.045816015144062594e-14,3.452526312822632345e-14
3.625003448274221682e+02,2.938311326098969357e-14,3.332767151029486317e-14
3.635003438787919663e+02,2.840264222409539503e-14,3.229353248127529337e-14
3.645003429353668025e+02,2.759164106371227866e-14,3.145347014559288919e-14
3.655003419971039875e+02,2.662051551347500934e-14,3.035058434996294428e-14
3.665003410639613435e+02,2.567856216415328729e-14,2.913470943754938995e-14
3.675003401358970336e+02,2.501423940914793959e-14,2.819576772523131595e-14
3.685003392128696760e+02,2.431240163607104917e-14,2.726420598766376996e-14
3.695003382948384001e+02,2.340009898905331281e-14,2.613503395178247448e-14
3.705003373817627335e+02,2.254879832549741487e-14,2.508786104850859731e-14
3.715003364736027152e+02,2.195271820850564995e-14,2.422634256338463322e-14
3.725003355703186685e+02,2.131763935530796256e-14,2.331730847916647745e-14
3.735003346718715420e+02,2.047278841059531053e-14,2.232902048564754122e-14
3.745003337782223980e+02,1.967446446431225509e-14,2.139752236794816511e-14
3.755003328893330945e+02,1.911390338881956690e-14,2.060036273159144605e-14
3.765003320051656601e+02,1.855858220746735882e-14,1.983072625046523483e-14
3.775003311256825782e+02,1.766418838248833618e-14,1.886098463375594566e-14
3.785003302508466732e+02,1.674181154190697845e-14,1.792091896160913062e-14
3.795003293806212241e+02,1.613296932030786249e-14,1.726279767313064185e-14
3.805003285149699082e+02,1.568790307129625093e-14,1.672315443389739765e-14
3.815003276538566297e+02,1.511453012303149767e-14,1.605015130812379655e-14
3.825003267972459753e+02,1.438237849137337873e-14,1.527093100403768085e-14
3.835003259451026452e+02,1.375769293284902478e-14,1.458150481042288142e-14
3.845003250973918512e+02,1.328153349917134229e-14,1.394547231612914253e-14
3.855003242540789756e+02,1.289707866900808113e-14,1.335399148063428717e-14
3.865003234151298557e+02,1.250709171128988851e-14,1.278414176940328271e-14
3.875003225805108968e+02,1.201588067428379298e-14,1.216309757829503139e-14
3.885003217501884478e+02,1.149743605573163066e-14,1.154036590794889790e-14
3.895003209241296531e+02,1.106432777199600197e-14,1.096903113014149845e-14
3.905003201023015436e+02,1.071948519955575954e-14,1.047006686767434726e-14
3.915003192846718321e+02,1.032058439734466990e-14,1.000752070229557067e-14
3.925003184712083453e+02,9.882179661317452972e-15,9.559581027293013188e-15
3.935003176618793646e+02,9.479911643375653701e-15,9.120250422070386512e-15
3.945003168566535123e+02,9.189350762235982041e-15,8.735730451331760871e-15
3.955003160554994110e+02,8.976925183670000028e-15,8.415612506972973305e-15
3.965003152583866495e+02,8.628335445893185524e-15,8.062660609403862385e-15
3.975003144652844185e+02,8.212259357560041357e-15,7.678211386628613918e-15
3.985003136761626479e+02,7.897061675871761777e-15,7.331893504872114077e-15
3.995003128909913812e+02,7.683375489683890664e-15,7.067045869447349570e-15
4.005003121097410030e+02,7.423222612774679668e-15,6.822424562689059687e-15
4.015003113323824664e+02,7.039022315716094127e-15,6.520408669225648638e-15
4.025003105588863832e+02,6.709049241061457871e-15,6.246654036730015264e-15
4.035003097892242749e+02,6.519799782800460945e-15,6.058047273008831847e-15
4.045003090233677199e+02,6.310199202800905086e-15,5.858934028891196828e-15
4.055003082612885237e+02,5.982939763920237358e-15,5.600684075409146042e-15
4.065003075029587194e+02,5.699410528674391781e-15,5.361053782558353149e-15
4.075003067483507380e+02,5.550288513683442405e-15,5.196748322678633403e-15
4.085003059974374082e+02,5.379784119780809547e-15,5.037560828128142334e-15
4.095003052501914453e+02,5.121924235957596121e-15,4.837301451478274522e-15
4.105003045065861897e+02,4.926424388365766648e-15,4.683750382972582077e-15
4.115003037665950956e+02,4.791548760899296458e-15,4.576080762760662778e-15
4.125003030301917306e+02,4.577957606330114525e-15,4.435948097034446417e-15
4.135003022973502311e+02,4.347038521156389623e-15,4.297950052957931335e-15
4.145003015680446197e+02,4.213498796607990160e-15,4.210462785293463829e-15
4.155003008422497146e+02,4.091512250889638365e-15,4.130498759243822186e-15
4.165003001199398796e+02,3.903350739717518847e-15,4.013349042964274028e-15
4.175002994010902171e+02,3.753658135947088930e-15,3.896397561046414143e-15
4.185002986856759435e+02,3.636945759672228330e-15,3.792312147506689042e-15
4.195002979736724456e+02,3.492293273484527989e-15,3.689542541428884200e-15
4.205002972650553943e+02,3.375100855058841728e-15,3.603053534482294449e-15
4.215002965598008018e+02,3.265397424801090537e-15,3.507669773665210766e-15
4.225002958578845664e+02,3.141766388782320647e-15,3.397878608666810238e-15
4.235002951592832119e+02,3.048046635930052130e-15,3.298615922823229336e-15
4.245002944639732050e+02,2.963305008599084142e-15,3.198771991018962309e-15
4.255002937719314673e+02,2.866042028867041078e-15,3.092208901406593436e-15
4.265002930831349204e+02,2.770745735466727471e-15,2.990867326257307921e-15
4.275002923975607132e+02,2.692263697106130244e-15,2.900957740357303622e-15
4.285002917151865631e+02,2.613656202284939406e-15,2.804484539765866219e-15
4.295002910359899033e+02,2.514386274699954881e-15,2.692833772502817543e-15
4.305002903599485649e+02,2.419124338409394276e-15,2.590756325770791048e-15
4.315002896870406630e+02,2.328019610590600026e-15,2.498871880113398334e-15
4.325002890172445404e+02,2.233388656365489074e-15,2.402913751203755540e-15
4.335002883505384261e+02,2.135170518586250273e-15,2.295039682310688345e-15
4.345002876869012880e+02,2.037207442148044078e-15,2.188260284827027783e-15
4.355002870263118666e+02,1.950425861692933741e-15,2.096859330355942757e-15
4.365002863687490731e+02,1.865709609683360866e-15,2.010432104703366041e-15
4.375002857141923300e+02,1.774925201542799635e-15,1.919121303216396611e-15
4.385002850626210602e+02,1.683126743475845387e-15,1.822864599205248436e-15
4.395002844140149136e+02,1.593327527163296860e-15,1.724246640754945583e-15
4.405002837683535404e+02,1.506187395541287956e-15,1.621331329923702376e-15
4.415002831256169884e+02,1.424273338896197776e-15,1.518488668353210845e-15
4.425002824857855330e+02,1.341747117665967545e-15,1.419899267880742722e-15
4.435002818488393928e+02,1.260519852587612713e-15,1.326729658659622402e-15
4.445002812147591271e+02,1.182654343491878604e-15,1.233202024356269022e-15
4.455002805835255799e+02,1.106611216850828441e-15,1.137799821584020374e-15
4.465002799551194244e+02,1.037166059905884722e-15,1.051043491639410318e-15
4.475002793295217316e+02,9.711775416897666683e-16,9.699637470078507868e-16
4.485002787067138570e+02,9.092230108356325287e-16,8.918780166737989270e-16
4.495002780866770991e+02,8.513782585565356689e-16,8.195637356946160552e-16
4.505002774693928700e+02,7.935837656849924594e-16,7.523676485377235114e-16
4.515002768548431504e+02,7.381306829694313054e-16,6.906662525459778937e-16
4.525002762430096368e+02,6.847026662768362357e-16,6.314615297868017914e-16
4.535002756338743666e+02,6.338451000527098415e-16,5.744171771173286917e-16
4.545002750274195478e+02,5.897475330280142048e-16,5.232662151578351045e-16
4.555002744236274452e+02,5.512972544520392745e-16,4.769635027832281074e-16
4.565002738224808922e+02,5.124687828799257117e-16,4.313990492978496426e-16
4.575002732239620968e+02,4.727458515589912924e-16,3.882470151458094929e-16
4.585002726280541765e+02,4.354979302232418720e-16,3.502678243390544359e-16
4.595002720347399077e+02,4.011884767871855770e-16,3.168400706231651334e-16
4.605002714440025215e+02,3.669631066724012751e-16,2.857185296157591698e-16
4.615002708558251356e+02,3.326632354033209398e-16,2.555057991354519845e-16
4.625002702701912085e+02,3.031258416120308669e-16,2.295296235259222584e-16
4.635002696870844261e+02,2.781023877060863979e-16,2.078636346641300456e-16
4.645002691064881901e+02,2.556566398234147786e-16,1.889604741665533973e-16
4.655002685283865276e+02,2.348615607886499336e-16,1.723508926010133600e-16
4.665002679527634086e+02,2.154731498272503614e-16,1.575659918263844710e-16
4.675002673796026329e+02,1.979928663857071650e-16,1.445549841589413439e-16
4.685002668088887958e+02,1.818029167463552588e-16,1.326457099115398293e-16
4.695002662406060381e+02,1.666485949764785962e-16,1.217084790482467501e-16
4.705002656747390120e+02,1.526284854119822663e-16,1.115512826557460402e-16
4.715002651112722560e+02,1.400503103141074483e-16,1.022648587439849696e-16
4.725002645501903658e+02,1.284353316201842703e-16,9.368141954373546578e-17
4.735002639914787324e+02,1.176610095303133150e-16,8.572597680117787809e-17
4.745002634351218376e+02,1.077459486302511269e-16,7.846696121628322300e-17
4.755002628811050158e+02,9.885215310474429607e-17,7.202818275239840415e-17
4.765002623294136583e+02,9.095690809212306800e-17,6.633735698267069242e-17
4.775002617800329858e+02,8.345347797408419869e-17,6.097598749080613626e-17
4.785002612329485601e+02,7.672381206361480219e-17,5.615371432234849661e-17
4.795002606881459997e+02,7.067468843992564032e-17,5.175824836266390583e-17
4.805002601456112075e+02,6.490115225836364047e-17,4.758412277631211364e-17
4.815002596053298021e+02,5.956497003266758604e-17,4.370101090808647366e-17
4.825002590672879137e+02,5.468062937076991153e-17,4.007072894145206885e-17
4.835002585314717862e+02,5.021612116463291302e-17,3.678216860318040776e-17
4.845002579978673225e+02,4.617865483813471659e-17,3.381672259706732401e-17
4.855002574664610506e+02,4.238470197680995888e-17,3.095737810695952063e-17
4.865002569372393850e+02,3.889961930062664550e-17,2.831835474263303023e-17
4.875002564101889106e+02,3.582815960075697166e-17,2.599574646397653494e-17
4.885002558852963261e+02,3.299025681291692186e-17,2.387716718564928386e-17
4.895002553625482733e+02,3.026304165333340600e-17,2.190982701664592752e-17
4.905002548419318487e+02,2.768843743803570691e-17,2.007693195324840922e-17
4.915002543234336940e+02,2.532771696878001369e-17,1.841302162265397024e-17
4.925002538070411902e+02,2.312826355501120188e-17,1.687166544126091474e-17
4.935002532927414336e+02,2.112218502292858385e-17,1.545343300405963134e-17
4.945002527805219188e+02,1.927517571466886870e-17,1.413351233969728298e-17
4.955002522703696286e+02,1.761483327099795735e-17,1.291516034343965613e-17
4.965002517622725122e+02,1.614692628812157984e-17,1.181758500061650617e-17
4.975002512562179504e+02,1.476465164884584193e-17,1.078401812543628667e-17
4.985002507521937218e+02,1.351270781877122761e-17,9.844492157780212497e-18
4.995002502501875483e+02,1.237953807846137310e-17,8.993296813343849146e-18
5.005002497501874359e+02,1.134404039318127249e-17,8.210339163257464848e-18
5.015002492521813338e+02,1.038833090960413836e-17,7.480115774677057846e-18
5.025002487561573048e+02,9.497202504379134963e-18,6.790693203835913200e-18
5.035002482621035824e+02,8.701505392905561507e-18,6.168889289148084293e-18
5.045002477700085706e+02,7.959395738801963401e-18,5.586725756944701391e-18
5.055002472798603890e+02,7.248257043286378268e-18,5.033810300690884569e-18
5.065002467916476121e+02,6.615506292172153085e-18,4.530586584968990061e-18
5.075002463053589281e+02,6.076312625180837095e-18,4.071701760109881106e-18
5.085002458209828546e+02,5.559196623094310771e-18,3.635349714039799712e-18
5.095002453385080798e+02,5.054149508753724883e-18,3.224974575861759115e-18
5.105002448579236329e+02,4.608351775835673945e-18,2.863702822804974263e-18
5.115002443792182589e+02,4.401006624182079087e-18,2.696404439024515884e-18


==> OmegaGWspectra/alpha65theta1.csv <==
1.581138830084189761e+00,1.018705939297429751e-10,8.500089484087017018e-11
2.549509756796392690e+00,1.083997701041038384e-10,1.009375320301909933e-10
3.535533905932737753e+00,1.819324453770602477e-10,1.614270117973738234e-10
4.527692569068708650e+00,3.279759483849784405e-10,2.623658687267624505e-10
5.522680508593630577e+00,4.511987996446184794e-10,3.803145881897945126e-10
6.519202405202648265e+00,5.409355885307479364e-10,5.251978577680745804e-10
7.516648189186454054e+00,6.814671175439837330e-10,7.195932078555503127e-10
8.514693182963201323e+00,8.538271470240637447e-10,8.722862531396066537e-10
9.513148795220224940e+00,1.014807511566760530e-09,9.785296856108359424e-10
1.051189802081431957e+01,1.143357792659427388e-09,1.053086102266629279e-09
1.151086443322133768e+01,1.245269747502300332e-09,1.073796881209017846e-09
1.250999600319680383e+01,1.351647263024683906e-09,1.132650055442326715e-09
1.350925608610629780e+01,1.507652182500377828e-09,1.356344114604255000e-09
1.450861812854690847e+01,1.711346641599485043e-09,1.755496722556423041e-09
1.550806241927082141e+01,1.913697487424776137e-09,2.241527650872737883e-09
1.650757401921917733e+01,2.281122135783381581e-09,2.817654653592750132e-09
1.750714140001159791e+01,2.681677403888954687e-09,3.261782761998941271e-09
1.850675552332174689e+01,2.612020975497664264e-09,3.223091693409084857e-09
1.950640920313115956e+01,2.388253772684562918e-09,3.142231977025115181e-09
2.050609665440987683e+01,2.506633624321649833e-09,3.343656107980918146e-09
2.150581316760656847e+01,2.616916954530265924e-09,3.446080271839205815e-09
2.250555486985379616e+01,2.593945332940499074e-09,3.554015854337044040e-09
2.350531854708631840e+01,2.734653737702285379e-09,3.851975883263657257e-09
2.450510150968569434e+01,3.021713555274567009e-09,4.129851199539885884e-09
2.550490148971369564e+01,3.224872138650759926e-09,4.187166484414995623e-09
2.650471656139714227e+01,3.288061536338043874e-09,4.215549829063078425e-09
2.750454507895013734e+01,3.258825381821052699e-09,4.276268702958280103e-09
2.850438562747844884e+01,3.153572498518485887e-09,4.078743660228198956e-09
2.950423698386385851e+01,2.983830558805657112e-09,3.623633948752147427e-09
3.050409808533928668e+01,3.060061979775854742e-09,3.375613419649229536e-09
3.150396800404672959e+01,3.421544904595301458e-09,3.377743997791771452e-09
3.250384592629001901e+01,3.554204243276071002e-09,3.144602274646230133e-09
3.350373113550191562e+01,3.533058615450068073e-09,2.885828962531564831e-09
3.450362299817223999e+01,3.538731046059272440e-09,2.837767593064893625e-09
3.550352095215346537e+01,3.474699977487714671e-09,2.801280972981355432e-09
3.650342449688795909e+01,3.418770675346572114e-09,2.730506481056807552e-09
3.750333318519835046e+01,3.425956657423353936e-09,2.650117899915440736e-09
3.850324661635691115e+01,3.419053370764266925e-09,2.600704352537846849e-09
3.950316443020736301e+01,3.338061309562553591e-09,2.570112695649157738e-09
4.050308630215727135e+01,3.399554965251571269e-09,2.597482027833214608e-09
4.150301193889426798e+01,3.459845825358738836e-09,2.583295541155682104e-09
4.250294107470682548e+01,3.331436053572719839e-09,2.481371846994362579e-09
4.350287346831241564e+01,3.220000588901651372e-09,2.435766703424007376e-09
4.450280890011325852e+01,3.174356223252585736e-09,2.423978799271764011e-09
4.550274716981382994e+01,3.139387434012322879e-09,2.382832559255649077e-09
4.650268809434568595e+01,3.039994360860495258e-09,2.273247875435385200e-09
4.750263150605447748e+01,2.915203538843279808e-09,2.210740816615551741e-09
4.850257725111109863e+01,2.875590066981950569e-09,2.229126192901730067e-09
4.950252518811540625e+01,2.839447360282193057e-09,2.184507297501052530e-09
5.050247518686583703e+01,2.756825332049681140e-09,2.130651579410121258e-09
5.150242712727236238e+01,2.694970633479795358e-09,2.102177354054265978e-09
5.250238089839355382e+01,2.617169419154818564e-09,2.030183002357478641e-09
5.350233639758173609e+01,2.486430148208373644e-09,1.945697309390380940e-09
5.450229352972221619e+01,2.381133655856927964e-09,1.903972415154243642e-09
5.550225220655465108e+01,2.319462348770125217e-09,1.887188084177279984e-09
5.650221234606658527e+01,2.264641184101964703e-09,1.855169985415561013e-09
5.750217387195026930e+01,2.238615019466035491e-09,1.820485987787942347e-09
5.850213671311501429e+01,2.181488989257547012e-09,1.754745862920717800e-09
5.950210080324894335e+01,2.094982132335969128e-09,1.687719892703033059e-09
6.050206608042406486e+01,2.027395373465108081e-09,1.648236975504929197e-09
6.150203248673981449e+01,1.961131358744633984e-09,1.591959508434560319e-09
6.250199996800102298e+01,1.898770686209727762e-09,1.543786012758109583e-09
6.350196847342608208e+01,1.815871876264389029e-09,1.495335001919353070e-09
6.450193795538238817e+01,1.734037492418270303e-09,1.442282989782466583e-09
6.550190836914599402e+01,1.702170774293967397e-09,1.431864434218242422e-09
6.650187967268293221e+01,1.668264491909947762e-09,1.406455066768885166e-09
6.750185182644992210e+01,1.582336718002886361e-09,1.315190365237915091e-09
6.850182479321262008e+01,1.496901258424821155e-09,1.244264698058166475e-09
6.950179853787957995e+01,1.449345855610090790e-09,1.221982081772701110e-09
7.050177302735018259e+01,1.405634006623183329e-09,1.188194790948360345e-09
7.150174823037545480e+01,1.343361035220495705e-09,1.133125800529789433e-09
7.250172411743048428e+01,1.283568823036395009e-09,1.079193416856171256e-09
7.350170066059695273e+01,1.251313378297203479e-09,1.049143458088203898e-09
7.450167783345551697e+01,1.213301947377564632e-09,1.030074825728290166e-09
7.550165561098643252e+01,1.159544349843305988e-09,9.957511967252256309e-10
7.650163396947806405e+01,1.110714230394427641e-09,9.552643097418553732e-10
7.750161288644255819e+01,1.061499137806466735e-09,9.163478630333717310e-10
7.850159234053789703e+01,1.020821605851630843e-09,8.844401425312517749e-10
7.950157231149582060e+01,9.839542815136742828e-10,8.595270633239100673e-10
8.050155278005510695e+01,9.360152823252749138e-10,8.259010765921342300e-10
8.150153372789986861e+01,8.905310562838499372e-10,7.921868654241181697e-10
8.250151513760216915e+01,8.575383049667781678e-10,7.639063213476839584e-10
8.350149699256893143e+01,8.285989945657483586e-10,7.333053942050170663e-10
8.450147927699255490e+01,7.989258557128070657e-10,7.033846149374476587e-10
8.550146197580482976e+01,7.720494797848079258e-10,6.776964502488214623e-10
8.650144507463444654e+01,7.442838780605285958e-10,6.531405206959545305e-10
8.750142855976696410e+01,7.138823196030931151e-10,6.283196872115973389e-10
8.850141241810777615e+01,6.792357042997525472e-10,5.997238559583371106e-10
8.950139663714750782e+01,6.427797490186651298e-10,5.702491721963888935e-10
9.050138120492968596e+01,6.164598390307216177e-10,5.459590442826683836e-10
9.150136611002045584e+01,5.958717929591576219e-10,5.227211346041235806e-10
9.250135134148041516e+01,5.693831427657523905e-10,4.982961304038003680e-10
9.350133688883811089e+01,5.441495041020700042e-10,4.787272825233785047e-10
9.450132274206535499e+01,5.225683748794383066e-10,4.623910017653442557e-10
9.550130889155394698e+01,5.001592375030703109e-10,4.435334235215293991e-10
9.650129532809391719e+01,4.773637268215707630e-10,4.225072080868061048e-10
9.750128204285316258e+01,4.564615924451657882e-10,4.032183484846279383e-10
9.850126902735823364e+01,4.392011228237941941e-10,3.854948333773932151e-10
9.950125627347624402e+01,4.189977039579080551e-10,3.652995210008920588e-10
1.005012437733981301e+02,4.010666730783641732e-10,3.507719085172126275e-10
1.015012315196224790e+02,3.872610640238128844e-10,3.399883138000781777e-10
1.025012195049405221e+02,3.697485293632534839e-10,3.266019358037812507e-10
1.035012077224222509e+02,3.498306304199263390e-10,3.086522581925137892e-10
1.045011961654028028e+02,3.333651176487692835e-10,2.899160949376089653e-10
1.055011848274700412e+02,3.213340269708434296e-10,2.789626711536630509e-10
1.065011737024526752e+02,3.073088413649068946e-10,2.693508451046697245e-10
1.075011627844089901e+02,2.914423260131724788e-10,2.571224788801951177e-10
1.085011520676163315e+02,2.795584842475208663e-10,2.473578611737152558e-10
1.095011415465610440e+02,2.685449707452578827e-10,2.377786878219338091e-10
1.105011312159291919e+02,2.553382687181100527e-10,2.263920808443766296e-10
1.115011210705973212e+02,2.425821886121693850e-10,2.147577242223284884e-10
1.125011111056241901e+02,2.323444254504265566e-10,2.044791632150566092e-10
1.135011013162427531e+02,2.230259693748576489e-10,1.956037226090792883e-10
1.145010916978523881e+02,2.135746005299280233e-10,1.869759831215804779e-10
1.155010822460118760e+02,2.033540030089970801e-10,1.780210242264245556e-10
1.165010729564324663e+02,1.932785087800933515e-10,1.693446068132014054e-10
1.175010638249713821e+02,1.852689581779823359e-10,1.623312142618142311e-10
1.185010548476257100e+02,1.766859006895521028e-10,1.556031869138841092e-10
1.195010460205265304e+02,1.673050624190006050e-10,1.481484784190127730e-10
1.205010373399333048e+02,1.591901202578629963e-10,1.406863317914803658e-10
1.215010288022286744e+02,1.526560969458155163e-10,1.337646893700264235e-10
1.225010204039133725e+02,1.464094919254711875e-10,1.274596209962982111e-10
1.235010121416014925e+02,1.396445008006022996e-10,1.216100703986809531e-10
1.245010040120158976e+02,1.329850650208534418e-10,1.157621412664398750e-10
1.255009960119839150e+02,1.269575399366421998e-10,1.107646945467787629e-10
1.265009881384331294e+02,1.216629138620526258e-10,1.062165748833329371e-10
1.275009803883876174e+02,1.162281321165530988e-10,1.013268582504883674e-10
1.285009727589639681e+02,1.095943578789909485e-10,9.610061361829259686e-11
1.295009652473679296e+02,1.038953292001319382e-10,9.145572431558495238e-11
1.305009578508908703e+02,9.963283593186849811e-11,8.744483145655908296e-11
1.315009505669065391e+02,9.524639518978430066e-11,8.324859465428856783e-11
1.325009433928679528e+02,9.047314512807516437e-11,7.921549510020629055e-11
1.335009363263044690e+02,8.560518601714241547e-11,7.512065561879943577e-11
1.345009293648188873e+02,8.238204962279332176e-11,7.217547380834034034e-11
1.355009225060848053e+02,7.977229601216151329e-11,6.991613581005748368e-11
1.365009157478439761e+02,7.589183687633261107e-11,6.655763299444536376e-11
1.375009090879038354e+02,7.161301839760976753e-11,6.282407592679079018e-11
1.385009025241351992e+02,6.842866074318178345e-11,5.985827585544015899e-11
1.395008960544698482e+02,6.578955475427786432e-11,5.743361875210235614e-11
1.405008896768985096e+02,6.241901144418932665e-11,5.459429615581148899e-11
1.415008833894686120e+02,5.925772349151932275e-11,5.167183727108820080e-11
1.425008771902825515e+02,5.687937346521354478e-11,4.942193932471753373e-11
1.435008710774955318e+02,5.418080585461997060e-11,4.715354253254337230e-11
1.445008650493138020e+02,5.106493860923545569e-11,4.453296677904191263e-11
1.455008591039929229e+02,4.882410549337463295e-11,4.258837257655537752e-11
1.465008532398361183e+02,4.706957103635699506e-11,4.108663147069934444e-11
1.475008474551925985e+02,4.462394801068690973e-11,3.895200879118058239e-11
1.485008417484560823e+02,4.223007050191494038e-11,3.676380166175783589e-11
1.495008361180632335e+02,4.047853922163483990e-11,3.517164991905027225e-11
1.505008305624922684e+02,3.869199993259037195e-11,3.365314635084975698e-11
1.515008250802615350e+02,3.665708877845109098e-11,3.198263292645556916e-11
1.525008196699283189e+02,3.494787604929836955e-11,3.060553879951343178e-11
1.535008143300874792e+02,3.352729175828347875e-11,2.933486427451641086e-11
1.545008090593702832e+02,3.203197630867032470e-11,2.788757216716251391e-11
1.555008038564431274e+02,3.059988921278117187e-11,2.654063530831878215e-11
1.565007987200065429e+02,2.904048809428892341e-11,2.522625672522369391e-11
1.575007936487940299e+02,2.743812012067541321e-11,2.397816237512673054e-11
1.585007886415711198e+02,2.640480624770075890e-11,2.310723608361345732e-11
1.595007836971342385e+02,2.540029612624131992e-11,2.221970573318233410e-11
1.605007788143097969e+02,2.390358855789390243e-11,2.099134796280071150e-11
1.615007739919533378e+02,2.263468492356410438e-11,1.987834614967984254e-11
1.625007692289485988e+02,2.180996212922659254e-11,1.908685729093012672e-11
1.635007645242064314e+02,2.094059147590882005e-11,1.828844149777972852e-11
1.645007598766644037e+02,1.991168090516705796e-11,1.731076891124490724e-11
1.655007552852856065e+02,1.899484884755172929e-11,1.645063378634080484e-11
1.665007507490581702e+02,1.815519093026787432e-11,1.574089079645008578e-11
1.675007462669942697e+02,1.724890784117628329e-11,1.501253597902249800e-11
1.685007418381295849e+02,1.639218563988956622e-11,1.432182479798097370e-11
1.695007374615225615e+02,1.560489042869663583e-11,1.363487955549857155e-11
1.705007331362537002e+02,1.495593766583395434e-11,1.305019078628541634e-11
1.715007288614249603e+02,1.441263235382692313e-11,1.259199115111761088e-11
1.725007246361591342e+02,1.372125069393959048e-11,1.197227390690112026e-11
1.735007204595992221e+02,1.297221579425089707e-11,1.127228524669679590e-11
1.745007163309079488e+02,1.235793537928241370e-11,1.075770299522884707e-11
1.755007122492669396e+02,1.187176756209311985e-11,1.039297877180373908e-11
1.765007082138765782e+02,1.135681102262594493e-11,9.948502642193567164e-12
1.775007042239551254e+02,1.075816801823563205e-11,9.357905337802791919e-12
1.785007002787384067e+02,1.028110352772033561e-11,8.882673533326699505e-12
1.795006963774792723e+02,9.878662741315651485e-12,8.567545881169572060e-12
1.805006925194471421e+02,9.429305324746458301e-12,8.224714843197497239e-12
1.815006887039275227e+02,8.955789462266795897e-12,7.794646563700652404e-12
1.825006849302215812e+02,8.487361495970077791e-12,7.382395417255638152e-12
1.835006811976456902e+02,8.117550596028048156e-12,7.089686228910004901e-12
1.845006775055311152e+02,7.766086171804135494e-12,6.762597189675266780e-12
1.855006738532235033e+02,7.415807839809337260e-12,6.415143023978103773e-12
1.865006702400825418e+02,7.112123826518863526e-12,6.142170175732262414e-12
1.875006666654815035e+02,6.789849678001133650e-12,5.871349880920211966e-12
1.885006631288070480e+02,6.488435764091277137e-12,5.629428062926720857e-12
1.895006596294588235e+02,6.215219322930999408e-12,5.400524663851735057e-12
1.905006561668489269e+02,5.945463252644982155e-12,5.152256044409544907e-12
1.915006527404019039e+02,5.664567843299478313e-12,4.899990024097468827e-12
1.925006493495541804e+02,5.404145819632854916e-12,4.665450364703402644e-12
1.935006459937537215e+02,5.196368461833787525e-12,4.463000347994647691e-12
1.945006426724601170e+02,4.956011736108126646e-12,4.252082706308468038e-12
1.955006393851436712e+02,4.693472545416587430e-12,4.041712271480684406e-12
1.965006361312858587e+02,4.492324415286483212e-12,3.884138253939759321e-12
1.975006329103783287e+02,4.299401321956220909e-12,3.727015494569094629e-12
1.985006297219230191e+02,4.091338706010292180e-12,3.541706287891342196e-12
1.995006265654321282e+02,3.915958335036099219e-12,3.378168941407858219e-12
2.005006234404272334e+02,3.745927789545443483e-12,3.222951417046577357e-12
2.015006203464396322e+02,3.576915237781125638e-12,3.080936150189202415e-12
2.025006172830098023e+02,3.432467117721376237e-12,2.962586222626118105e-12
2.035006142496872314e+02,3.287838516775801401e-12,2.832276226502100585e-12
2.045006112460302745e+02,3.135750870011026079e-12,2.700906424964259987e-12
2.055006082716058700e+02,3.003220626016578071e-12,2.592675175106890331e-12
2.065006053259892838e+02,2.880870954752517908e-12,2.483686858889715790e-12
2.075006024087640810e+02,2.747927411702294670e-12,2.368724164578836962e-12
2.085005995195217849e+02,2.619367136337492099e-12,2.261097391267021944e-12
2.095005966578615926e+02,2.499869217920000676e-12,2.153405496974318760e-12
2.105005938233904317e+02,2.400705884684901443e-12,2.061873673877939676e-12
2.115005910157227333e+02,2.313135461738096966e-12,1.983682571667397311e-12
2.125005882344799772e+02,2.205104543807987827e-12,1.896827200464808564e-12
2.135005854792909190e+02,2.092898133052164860e-12,1.810915660989591266e-12
2.145005827497911639e+02,1.996936024968278652e-12,1.729450169368628471e-12
2.155005800456230531e+02,1.917529962906922968e-12,1.653245564906182283e-12
2.165005773664356923e+02,1.841817263586343767e-12,1.586280854833453071e-12
2.175005747118843829e+02,1.760916357210846870e-12,1.518757091280389295e-12
2.185005720816309633e+02,1.678542680738847181e-12,1.446613333109538102e-12
2.195005694753432692e+02,1.601301251881692073e-12,1.379390968409015993e-12
2.205005668926953319e+02,1.537793106398046578e-12,1.322432349325692092e-12
2.215005643333668957e+02,1.477184281308773263e-12,1.266750340317201292e-12
2.225005617970435310e+02,1.412708868318931564e-12,1.209901785568423961e-12
2.235005592834165498e+02,1.348170259517933971e-12,1.155832133841517835e-12
2.245005567921826071e+02,1.287545177382191653e-12,1.105037204771550675e-12
2.255005543230437866e+02,1.233041097762175130e-12,1.058382471522044388e-12
2.265005518757073730e+02,1.184735270528997869e-12,1.015996815970720896e-12
2.275005494498859377e+02,1.136033499098454071e-12,9.718433648728887049e-13
2.285005470452970542e+02,1.082877067111554177e-12,9.273287431117937356e-13
2.295005446616630422e+02,1.036029412545479427e-12,8.885791911714136553e-13
2.305005422987113093e+02,9.932139654003309328e-13,8.503126265756895426e-13
2.315005399561737534e+02,9.505945074301745548e-13,8.140239237732334376e-13
2.325005376337870189e+02,9.132285403302425927e-13,7.813556232093848145e-13
2.335005353312921841e+02,8.761053833981326658e-13,7.486504711721897241e-13
2.345005330484346757e+02,8.340330744338996712e-13,7.162415929508147828e-13
2.355005307849644964e+02,7.936915207849096362e-13,6.848474178819803530e-13
2.365005285406356279e+02,7.614517717102355222e-13,6.556657145607647142e-13
2.375005263152063435e+02,7.325524674853944808e-13,6.286769926486199038e-13
2.385005241084388103e+02,7.010675296098987034e-13,6.021314448562007960e-13
2.395005219200994020e+02,6.694957637318632804e-13,5.766335446376911802e-13
2.405005197499581584e+02,6.416931924797249169e-13,5.529194215650769726e-13
2.415005175977890133e+02,6.145632251528364637e-13,5.286598865731283987e-13
2.425005154633697089e+02,5.868447713907963985e-13,5.052855194569218587e-13
2.435005133464814833e+02,5.628878971601292534e-13,4.854265947416310605e-13
2.445005112469092410e+02,5.417324388691565276e-13,4.668221891123911740e-13
2.455005091644414676e+02,5.200794897354861484e-13,4.474543217050851141e-13
2.465005070988698606e+02,4.982791387691839268e-13,4.272549337552267906e-13
2.475005050499897834e+02,4.775864520847291595e-13,4.088917482680571579e-13
2.485005030175995557e+02,4.586790338477114046e-13,3.932785027040364172e-13
2.495005010015010214e+02,4.410064604474055670e-13,3.779027137070342142e-13
2.505004990014990369e+02,4.232547914264363605e-13,3.625493547750216927e-13
2.515004970174015568e+02,4.072125816284645282e-13,3.487901583234271202e-13
2.525004950490196620e+02,3.911495040562902797e-13,3.346355943840587356e-13
2.535004930961673608e+02,3.733184471493437405e-13,3.193248765605264436e-13
2.545004911586616458e+02,3.573718662223260707e-13,3.059890504915437473e-13
2.555004892363222098e+02,3.438407792115491641e-13,2.945406056524894587e-13
2.565004873289717580e+02,3.313414520577167957e-13,2.833042852433277628e-13
2.575004854364356675e+02,3.185311001747402239e-13,2.717588551604364161e-13
2.585004835585419301e+02,3.052338201297364904e-13,2.601805974569898693e-13
2.595004816951213797e+02,2.930873015890188768e-13,2.498985863056242684e-13
2.605004798460071811e+02,2.821505759022715809e-13,2.409997185426498141e-13
2.615004780110353977e+02,2.712429164331525607e-13,2.319974352996178381e-13
2.625004761900442531e+02,2.613733366801847826e-13,2.229214608518637931e-13
2.635004743828746996e+02,2.526510835025833100e-13,2.146773856371687693e-13
2.645004725893699060e+02,2.433068432689966910e-13,2.070864350954166983e-13
2.655004708093753720e+02,2.332108729630392397e-13,1.990331860650213798e-13
2.665004690427392120e+02,2.232965270473709516e-13,1.905559162430683670e-13
2.675004672893114730e+02,2.145104319211263644e-13,1.832707450795502448e-13
2.685004655489446463e+02,2.070757795936775786e-13,1.771538344553533209e-13
2.695004638214932697e+02,2.000637786438030381e-13,1.708899799356180655e-13
2.705004621068141546e+02,1.931574836580065636e-13,1.646946481070015468e-13
2.715004604047661587e+02,1.861618210557585371e-13,1.586966595577062042e-13
2.725004587152102431e+02,1.790601578123079336e-13,1.524561672747184786e-13
2.735004570380093583e+02,1.728019943013262489e-13,1.465434716949032921e-13
2.745004553730284442e+02,1.671156741827817805e-13,1.413233651427081350e-13
2.755004537201346011e+02,1.610342718052166461e-13,1.361823526915245693e-13
2.765004520791964637e+02,1.549655639163416781e-13,1.310335998899340180e-13
2.775004504500848270e+02,1.502204147021511106e-13,1.266011911929938280e-13
2.785004488326724186e+02,1.462128467758884676e-13,1.226575881750072236e-13
2.795004472268336144e+02,1.415704129288570063e-13,1.185347746091801632e-13
2.805004456324446096e+02,1.367336462103182705e-13,1.143009609165268033e-13
2.815004440493833613e+02,1.325186981175373915e-13,1.103677282752585290e-13
2.825004424775295888e+02,1.285245671704931461e-13,1.067537911628840424e-13
2.835004409167647168e+02,1.240166784099452039e-13,1.029616281122558481e-13
2.845004393669718183e+02,1.197847331298351407e-13,9.921798845010253920e-14
2.855004378280355581e+02,1.161296345104832602e-13,9.602704197150499174e-14
2.865004362998422494e+02,1.122374051339926981e-13,9.305624423728451757e-14
2.875004347822799673e+02,1.083643623179321135e-13,9.017198369025247030e-14
2.885004332752379241e+02,1.046064666366555459e-13,8.736483424285697034e-14
2.895004317786071510e+02,1.010319967659792374e-13,8.475582452717302772e-14
2.905004302922803276e+02,9.771515434514193170e-14,8.240721748616660937e-14
2.915004288161511568e+02,9.426905743160877094e-14,7.985982550993036711e-14
2.925004273501151602e+02,9.090015905029673563e-14,7.712967041176349815e-14
2.935004258940692239e+02,8.761936130036150782e-14,7.454947636369952543e-14
2.945004244479114845e+02,8.441334791414971296e-14,7.228120983356283722e-14
2.955004230115415567e+02,8.108435933783789729e-14,6.986944376722472475e-14
2.965004215848604758e+02,7.773594246344433740e-14,6.733327791218996645e-14
2.975004201677705282e+02,7.488523555993218597e-14,6.514774481108710018e-14
2.985004187601752506e+02,7.202695842028431682e-14,6.287279155568560959e-14
2.995004173619796575e+02,6.898877660276065093e-14,6.053406710233717248e-14
3.005004159730898436e+02,6.623329104746292679e-14,5.850650512730773555e-14
3.015004145934131543e+02,6.380418807987113826e-14,5.659007275509552046e-14
3.025004132228582989e+02,6.156247956014437427e-14,5.478206335267653916e-14
3.035004118613350670e+02,5.929283046140504709e-14,5.315755605342838381e-14
3.045004105087544986e+02,5.705546726539348370e-14,5.166444467982143243e-14
3.055004091650288274e+02,5.509791911879254654e-14,5.025298762902997301e-14
3.065004078300712536e+02,5.334974531030939563e-14,4.886070017351355937e-14
3.075004065037963414e+02,5.162016970851001969e-14,4.747352322172175378e-14
3.085004051861196217e+02,4.998866684735454114e-14,4.611217160067811010e-14
3.095004038769578187e+02,4.850108573679529220e-14,4.483032693508591824e-14
3.105004025762285664e+02,4.704813590182552203e-14,4.363060229366521481e-14
3.115004012838506924e+02,4.562516577639639481e-14,4.239292100048775034e-14
3.125003999997440474e+02,4.409802559097727245e-14,4.102409752384199777e-14
3.135003987238293917e+02,4.254777068095701746e-14,3.959549474924446841e-14
3.145003974560286792e+02,4.119310711313805383e-14,3.818828650439987661e-14
3.155003961962647168e+02,3.997508550366676603e-14,3.690274598454120116e-14
3.165003949444613340e+02,3.884407875526713051e-14,3.578324364939401103e-14
3.175003937005433841e+02,3.778910288818175581e-14,3.476288783962763155e-14
3.185003924644364020e+02,3.681107861472136688e-14,3.380125235688550805e-14
3.195003912360671734e+02,3.578318367388156437e-14,3.279880471188350199e-14
3.205003900153633367e+02,3.461227064928228503e-14,3.169774808030005265e-14
3.215003888022532692e+02,3.348096224416977046e-14,3.065188035520424610e-14
3.225003875966663145e+02,3.247596383746678321e-14,2.981617383064770726e-14
3.235003863985327826e+02,3.146753850277498746e-14,2.901235220726390081e-14
3.245003852077837223e+02,3.046970593042892833e-14,2.813478000739289201e-14
3.255003840243510354e+02,2.962046075746964027e-14,2.737289202831956474e-14
3.265003828481675896e+02,2.854821206313832743e-14,2.644194495471368114e-14
3.275003816791668783e+02,2.701129637620000653e-14,2.509213854680077636e-14
3.285003805172834177e+02,2.545117463555463441e-14,2.372710605039156435e-14
3.295003793624522928e+02,2.413276361129025443e-14,2.258241100241678413e-14
3.305003782146096114e+02,2.303687148173613503e-14,2.158189746694619200e-14
3.315003770736920501e+02,2.199330225717530192e-14,2.059110424236787692e-14
3.325003759396371379e+02,2.087541597867609285e-14,1.951736711917115567e-14
3.335003748123830860e+02,1.991167718448007190e-14,1.851456755777520030e-14
3.345003736918690151e+02,1.913423939044697963e-14,1.764662540665401432e-14
3.355003725780345576e+02,1.828335204482887754e-14,1.676096626081219439e-14
3.365003714708202551e+02,1.740043974957534833e-14,1.585779111734936884e-14
3.375003703701671611e+02,1.663855326368077209e-14,1.501337706604988625e-14
3.385003692760171816e+02,1.595999836001478888e-14,1.425080926454988964e-14
3.395003681883129047e+02,1.525459143915847295e-14,1.353438159076458149e-14
3.405003671069974303e+02,1.455776474119895977e-14,1.286547608186499978e-14
3.415003660320146537e+02,1.395782004151950789e-14,1.228867870116234254e-14
3.425003649633092095e+02,1.341186871705144717e-14,1.175440809926915703e-14
3.435003639008262439e+02,1.287885323715002780e-14,1.121310923783288770e-14
3.445003628445114146e+02,1.232926360134830177e-14,1.064548803150462962e-14
3.455003617943113454e+02,1.180610023659283308e-14,1.010929552070801649e-14
3.465003607501729448e+02,1.136550469760406824e-14,9.672466298629476297e-15
3.475003597120440304e+02,1.093477528856929408e-14,9.276538393837163959e-15
3.485003586798728179e+02,1.047850251131933487e-14,8.882369238332930371e-15
3.495003576536080914e+02,1.003494011343802119e-14,8.499577504034757301e-15
3.505003566331994307e+02,9.616265329579694530e-15,8.121867295107433459e-15
3.515003556185967568e+02,9.215158349148292065e-15,7.751750548982701236e-15
3.525003546097507297e+02,8.786386908713760854e-15,7.360163156797930256e-15
3.535003536066123502e+02,8.349589408916225186e-15,6.972174575793609666e-15
3.545003526091335289e+02,7.958393715489394763e-15,6.633250301763230541e-15
3.555003516172663467e+02,7.591573526159842245e-15,6.330484504028939292e-15
3.565003506309636236e+02,7.218540454206020833e-15,6.033529390657303517e-15
3.575003496501786913e+02,6.872852674191689688e-15,5.750710203743854065e-15
3.585003486748652790e+02,6.565339843031018498e-15,5.500017797594267087e-15
3.595003477049779121e+02,6.248669234077829459e-15,5.240153999566823689e-15
3.605003467404712865e+02,5.937652878174751022e-15,4.971369840244483170e-15
3.615003457813007799e+02,5.664477015154434354e-15,4.723959408524813992e-15
3.625003448274221682e+02,5.406648557041462242e-15,4.481422713086181300e-15
3.635003438787919663e+02,5.158891733712001736e-15,4.251361058729079141e-15
3.645003429353668025e+02,4.933509220612872461e-15,4.048271532996364622e-15
3.655003419971039875e+02,4.713012670781098466e-15,3.853230204538699841e-15
3.665003410639613435e+02,4.505211788734572610e-15,3.673954728552606303e-15
3.675003401358970336e+02,4.323314529399214983e-15,3.513163887880549426e-15
3.685003392128696760e+02,4.140660170052675877e-15,3.347479517868072048e-15
3.695003382948384001e+02,3.952247818727575915e-15,3.180039823382127863e-15
3.705003373817627335e+02,3.790176160756230749e-15,3.031619309567009505e-15
3.715003364736027152e+02,3.649233688438366676e-15,2.896201937211599210e-15
3.725003355703186685e+02,3.494813876206171259e-15,2.756745011646609275e-15
3.735003346718715420e+02,3.339592771626487409e-15,2.622605604340835947e-15
3.745003337782223980e+02,3.206379045918132354e-15,2.504242905404742553e-15
3.755003328893330945e+02,3.085523710285352896e-15,2.396429104441990498e-15
3.765003320051656601e+02,2.963702709809928623e-15,2.289816359383328957e-15
3.775003311256825782e+02,2.833572777941751758e-15,2.175641059128080911e-15
3.785003302508466732e+02,2.712275517132198716e-15,2.069420262402561441e-15
3.795003293806212241e+02,2.610640575267898003e-15,1.980265622791269268e-15
3.805003285149699082e+02,2.518980829512158566e-15,1.900955092333197852e-15
3.815003276538566297e+02,2.422011395007101159e-15,1.823634390787557719e-15
3.825003267972459753e+02,2.314271350917739269e-15,1.741043086089787106e-15
3.835003259451026452e+02,2.207639269632603661e-15,1.659230790724662024e-15
3.845003250973918512e+02,2.110532601329645888e-15,1.582659148427265092e-15
3.855003242540789756e+02,2.031947006444215741e-15,1.514960818931825062e-15
3.865003234151298557e+02,1.954823912873954155e-15,1.449879633942551354e-15
3.875003225805108968e+02,1.857042308588048115e-15,1.375011898196490703e-15
3.885003217501884478e+02,1.756855250855574066e-15,1.295676321719375843e-15
3.895003209241296531e+02,1.680042434393589543e-15,1.227169102383699365e-15
3.905003201023015436e+02,1.615870260960188397e-15,1.167164535603871040e-15
3.915003192846718321e+02,1.537145204281606280e-15,1.100528693166809131e-15
3.925003184712083453e+02,1.453266660154866270e-15,1.031673313490462843e-15
3.935003176618793646e+02,1.381375227384391692e-15,9.703124777761312257e-16
3.945003168566535123e+02,1.315236636939602545e-15,9.192860657807651347e-16
3.955003160554994110e+02,1.250848216592713844e-15,8.718396677026845406e-16
3.965003152583866495e+02,1.190230341061210748e-15,8.191969350894855600e-16
3.975003144652844185e+02,1.131517816801016673e-15,7.702962031155096157e-16
3.985003136761626479e+02,1.076935405363484368e-15,7.302387754136856925e-16
3.995003128909913812e+02,1.029660422039626864e-15,6.937288548619172378e-16
4.005003121097410030e+02,9.765129344789905337e-16,6.557929306455694668e-16
4.015003113323824664e+02,9.132326849178160377e-16,6.151558194899650231e-16
4.025003105588863832e+02,8.597663152450646088e-16,5.786802266319943825e-16
4.035003097892242749e+02,8.202157730728650860e-16,5.488886437220626672e-16
4.045003090233677199e+02,7.781472232595290256e-16,5.193178084696102636e-16
4.055003082612885237e+02,7.299034008763637896e-16,4.884597278906830704e-16
4.065003075029587194e+02,6.883329916443485478e-16,4.617549641169892878e-16
4.075003067483507380e+02,6.570313973931937495e-16,4.398163297051257518e-16
4.085003059974374082e+02,6.222089521459139634e-16,4.155517043852659465e-16
4.095003052501914453e+02,5.812417990041185498e-16,3.882296605434528958e-16
4.105003045065861897e+02,5.487914790485720388e-16,3.659617899011803881e-16
4.115003037665950956e+02,5.212702836626496648e-16,3.464525155009819739e-16
4.125003030301917306e+02,4.865273812696933382e-16,3.234312757823860621e-16
4.135003022973502311e+02,4.531404488925850519e-16,3.018007831568496184e-16
4.145003015680446197e+02,4.292567659092443712e-16,2.866050285889927444e-16
4.155003008422497146e+02,4.058146421561152021e-16,2.730987462315289888e-16
4.165003001199398796e+02,3.772410719327155258e-16,2.570968060381377564e-16
4.175002994010902171e+02,3.528726717259041698e-16,2.439112744596203408e-16
4.185002986856759435e+02,3.321073998982511048e-16,2.336527061133225671e-16
4.195002979736724456e+02,3.085449740632763596e-16,2.213280123031446443e-16
4.205002972650553943e+02,2.875206586285497022e-16,2.091774388457032705e-16
4.215002965598008018e+02,2.700716628925881319e-16,1.991320223619338347e-16
4.225002958578845664e+02,2.534828872936097315e-16,1.899944454611743914e-16
4.235002951592832119e+02,2.382094865437526941e-16,1.815213486908636270e-16
4.245002944639732050e+02,2.229007053925161874e-16,1.731148540599623877e-16
4.255002937719314673e+02,2.095138973619102583e-16,1.650747646510499110e-16
4.265002930831349204e+02,1.981398107366091607e-16,1.570920921763649548e-16
4.275002923975607132e+02,1.860269005152755652e-16,1.481449329331629576e-16
4.285002917151865631e+02,1.737876763670418470e-16,1.382435412734946517e-16
4.295002910359899033e+02,1.625414335595963536e-16,1.277530042503038265e-16
4.305002903599485649e+02,1.529308532500388133e-16,1.177164806629562993e-16
4.315002896870406630e+02,1.434329319863726253e-16,1.081199267521469397e-16
4.325002890172445404e+02,1.335957169760365391e-16,9.915019300292825773e-17
4.335002883505384261e+02,1.241748702710915718e-16,9.139719303242484677e-17
4.345002876869012880e+02,1.149252114836878161e-16,8.449694510976215590e-17
4.355002870263118666e+02,1.058499606745534480e-16,7.820372089391764307e-17
4.365002863687490731e+02,9.730151831897460661e-17,7.247548605158700725e-17
4.375002857141923300e+02,8.972540599350929135e-17,6.729129503686267474e-17
4.385002850626210602e+02,8.267468110175801361e-17,6.245685818891329550e-17
4.395002844140149136e+02,7.565631057387012036e-17,5.756596760074480049e-17
4.405002837683535404e+02,6.928134818010320874e-17,5.276338389471909129e-17
4.415002831256169884e+02,6.426748931470298825e-17,4.869094967529904332e-17
4.425002824857855330e+02,5.986688556766937912e-17,4.511065915696876766e-17
4.435002818488393928e+02,5.539403526826684906e-17,4.161093545117009064e-17
4.445002812147591271e+02,5.117782319075997295e-17,3.828190013309171818e-17
4.455002805835255799e+02,4.754074153630302044e-17,3.524261978189983860e-17
4.465002799551194244e+02,4.426078843697947200e-17,3.251538476013116465e-17
4.475002793295217316e+02,4.090203770677794559e-17,2.991602677258390960e-17
4.485002787067138570e+02,3.773597313340787862e-17,2.756753514462543862e-17
4.495002780866770991e+02,3.506668642601634070e-17,2.561541777465186195e-17
4.505002774693928700e+02,3.270266577542629070e-17,2.385333664396765208e-17
4.515002768548431504e+02,3.044495927110668807e-17,2.219223133399397280e-17
4.525002762430096368e+02,2.833317556953264225e-17,2.065033378668883784e-17
4.535002756338743666e+02,2.645670312143806324e-17,1.919178009248323948e-17
4.545002750274195478e+02,2.465958215399385513e-17,1.779446513910183300e-17
4.555002744236274452e+02,2.286594601425799532e-17,1.642808581575283071e-17
4.565002738224808922e+02,2.104468194067346576e-17,1.504761248703876960e-17
4.575002732239620968e+02,1.931260485015845243e-17,1.373647779611773348e-17
4.585002726280541765e+02,1.781000227075866599e-17,1.252712485777173481e-17
4.595002720347399077e+02,1.637554673119029459e-17,1.134840134859075144e-17
4.605002714440025215e+02,1.482722844915755096e-17,1.009736994061569343e-17
4.615002708558251356e+02,1.326022944730489270e-17,8.823529162978041118e-18
4.625002702701912085e+02,1.198589049582354496e-17,7.815790005419919611e-18
4.635002696870844261e+02,1.095361438831308215e-17,7.065771921289526154e-18
4.645002691064881901e+02,1.003738451271657578e-17,6.433198435343139569e-18
4.655002685283865276e+02,9.229706550677361509e-18,5.895169675264766686e-18
4.665002679527634086e+02,8.496551477517772063e-18,5.414941074329573301e-18
4.675002673796026329e+02,7.826989189045721918e-18,4.970093661505256061e-18
4.685002668088887958e+02,7.205312989411950056e-18,4.556226013417656646e-18
4.695002662406060381e+02,6.643630216533331155e-18,4.187879360918840287e-18
4.705002656747390120e+02,6.126535634908817356e-18,3.853152331422523546e-18
4.715002651112722560e+02,5.647014662972576238e-18,3.539424337945287425e-18
4.725002645501903658e+02,5.189327947716606468e-18,3.245954668591165471e-18
4.735002639914787324e+02,4.775182740730869887e-18,2.983045532723872012e-18
4.745002634351218376e+02,4.413016391756698921e-18,2.741476916068451879e-18
4.755002628811050158e+02,4.079555306050124361e-18,2.511205256451213493e-18
4.765002623294136583e+02,3.776617040684799934e-18,2.304523182220120538e-18
4.775002617800329858e+02,3.501337815168392246e-18,2.120517266998372145e-18
4.785002612329485601e+02,3.257343367348971936e-18,1.956192766183433047e-18
4.795002606881459997e+02,3.030605136920998179e-18,1.804763699641127589e-18
4.805002601456112075e+02,2.819480177527953681e-18,1.667490685548909328e-18
4.815002596053298021e+02,2.635221375781542959e-18,1.546200775391164876e-18
4.825002590672879137e+02,2.459690532383861929e-18,1.434626042431824755e-18
4.835002585314717862e+02,2.281495277817775205e-18,1.331289574366574199e-18
4.845002579978673225e+02,2.119158849740056079e-18,1.237738383152679387e-18
4.855002574664610506e+02,1.970032899341618494e-18,1.151438742266002340e-18
4.865002569372393850e+02,1.824198228981343113e-18,1.070950403059363779e-18
4.875002564101889106e+02,1.687623105950618307e-18,9.961692584562028826e-19
4.885002558852963261e+02,1.562479316962348629e-18,9.265154017896871113e-19
4.895002553625482733e+02,1.448089717189894848e-18,8.619547877239296253e-19
4.905002548419318487e+02,1.339399314284573257e-18,8.015570161430261894e-19
4.915002543234336940e+02,1.234823668029981922e-18,7.455748510753394544e-19
4.925002538070411902e+02,1.137999362135708324e-18,6.943504257448746988e-19
4.935002532927414336e+02,1.052607677465577283e-18,6.492423979459919639e-19
4.945002527805219188e+02,9.714726825363881321e-19,6.068081182261436588e-19
4.955002522703696286e+02,8.926308729275282794e-19,5.644437610933814951e-19
4.965002517622725122e+02,8.217902953461712195e-19,5.241829649139865238e-19
4.975002512562179504e+02,7.563641507923841736e-19,4.857499960128022175e-19
4.985002507521937218e+02,6.942457366676003522e-19,4.486388414404967661e-19
4.995002502501875483e+02,6.349819695672396586e-19,4.125443577115367581e-19
5.005002497501874359e+02,5.800641911859258615e-19,3.781920080254476689e-19
5.015002492521813338e+02,5.299259904675848831e-19,3.469785184145873044e-19
5.025002487561573048e+02,4.843150533116847898e-19,3.193141811953044449e-19
5.035002482621035824e+02,4.428783414987853969e-19,2.938365104266869935e-19
5.045002477700085706e+02,4.037387828217601006e-19,2.690308109241053701e-19
5.055002472798603890e+02,3.671457333223482208e-19,2.461871379371044075e-19
5.065002467916476121e+02,3.332473739147020467e-19,2.259412959557917003e-19
5.075002463053589281e+02,3.026165910436620275e-19,2.074284718707152447e-19
5.085002458209828546e+02,2.741053735252003427e-19,1.896300827958733822e-19
5.095002453385080798e+02,2.477326999244326927e-19,1.728008867019088995e-19
5.105002448579236329e+02,2.245571770055204377e-19,1.573271857631181735e-19
5.115002443792182589e+02,2.135645749210937671e-19,1.498171022555625564e-19


==> OmegaGWspectra/alpha70theta1.csv <==
1.581138830084189761e+00,6.815484630742054804e-11,7.499913365099311617e-11
2.549509756796392690e+00,8.809012393848223873e-11,8.012950521271389282e-11
3.535533905932737753e+00,1.778380976747327088e-10,1.412840696232373637e-10
4.527692569068708650e+00,3.113515815114959894e-10,2.294049482372797224e-10
5.522680508593630577e+00,3.875715903789734044e-10,2.721113301229869549e-10
6.519202405202648265e+00,4.479077110059164976e-10,3.318474983214264497e-10
7.516648189186454054e+00,6.040459401688119561e-10,4.730587763207942742e-10
8.514693182963201323e+00,7.912727937168789228e-10,6.177081288976641399e-10
9.513148795220224940e+00,9.727102414744240871e-10,7.197031183282799226e-10
1.051189802081431957e+01,1.136524632511647766e-09,8.055551873568035319e-10
1.151086443322133768e+01,1.227946224917886318e-09,8.800302299578271279e-10
1.250999600319680383e+01,1.306714371743104218e-09,9.255090661365638569e-10
1.350925608610629780e+01,1.547754998077324646e-09,1.018053729558536897e-09
1.450861812854690847e+01,1.859672764797866281e-09,1.224842553340068323e-09
1.550806241927082141e+01,1.977323341042073804e-09,1.431716854890782013e-09
1.650757401921917733e+01,2.127682468788432982e-09,1.702357267370468045e-09
1.750714140001159791e+01,2.446545437588071561e-09,2.089335896654258405e-09
1.850675552332174689e+01,2.463200363904260939e-09,2.295793586361809502e-09
1.950640920313115956e+01,2.373421743844739371e-09,2.452394970100151781e-09
2.050609665440987683e+01,2.547572934430685982e-09,2.695909725111041102e-09
2.150581316760656847e+01,2.565644770584942625e-09,2.809450857470932249e-09
2.250555486985379616e+01,2.503875654851535992e-09,2.903238813755742712e-09
2.350531854708631840e+01,2.661106344270177179e-09,3.077037483982937410e-09
2.450510150968569434e+01,2.859833229501934446e-09,3.288228309806998131e-09
2.550490148971369564e+01,2.978994939982345433e-09,3.400273214570118202e-09
2.650471656139714227e+01,3.043954138165223503e-09,3.387357014083172256e-09
2.750454507895013734e+01,3.023866331354822799e-09,3.357004738730148626e-09
2.850438562747844884e+01,3.021932000718809554e-09,3.345411726269596159e-09
2.950423698386385851e+01,3.030046586863491801e-09,3.208726539211457651e-09
3.050409808533928668e+01,3.105763747278409306e-09,3.082759476564033154e-09
3.150396800404672959e+01,3.388475970901654480e-09,3.176416135152013386e-09
3.250384592629001901e+01,3.483416246338982977e-09,3.164763557088011855e-09
3.350373113550191562e+01,3.448379353261261967e-09,3.099644864379467633e-09
3.450362299817223999e+01,3.515034499189055079e-09,3.150628479926232196e-09
3.550352095215346537e+01,3.498983283229124907e-09,3.081563362807180854e-09
3.650342449688795909e+01,3.455485161022444014e-09,2.903272827172871240e-09
3.750333318519835046e+01,3.460610840543027244e-09,2.784435982288579454e-09
3.850324661635691115e+01,3.479622563285134417e-09,2.729888496952542864e-09
3.950316443020736301e+01,3.421453357131774888e-09,2.657840206279248857e-09
4.050308630215727135e+01,3.429854823771460588e-09,2.672039579520974329e-09
4.150301193889426798e+01,3.473086440181636776e-09,2.680505624339051394e-09
4.250294107470682548e+01,3.391110498690479662e-09,2.565344515778411394e-09
4.350287346831241564e+01,3.308876263407187694e-09,2.530820874420643137e-09
4.450280890011325852e+01,3.282475112878541335e-09,2.549181061847806352e-09
4.550274716981382994e+01,3.265639378357678011e-09,2.533309008314694927e-09
4.650268809434568595e+01,3.165112812761978346e-09,2.463611345451280822e-09
4.750263150605447748e+01,3.110272638971744630e-09,2.390662030176090043e-09
4.850257725111109863e+01,3.172524522847580006e-09,2.415589823651616477e-09
4.950252518811540625e+01,3.128528374953097256e-09,2.411627185405212256e-09
5.050247518686583703e+01,3.031203781781747786e-09,2.345646654708759787e-09
5.150242712727236238e+01,2.996482661782132337e-09,2.319404509117953846e-09
5.250238089839355382e+01,2.909871947705303584e-09,2.285531875731485580e-09
5.350233639758173609e+01,2.799492210174323701e-09,2.213524565347751269e-09
5.450229352972221619e+01,2.744738407820354193e-09,2.165537453762988085e-09
5.550225220655465108e+01,2.693092642353263109e-09,2.138433036233170786e-09
5.650221234606658527e+01,2.623604693404242707e-09,2.109054959025352151e-09
5.750217387195026930e+01,2.572488856767744570e-09,2.108604318572473360e-09
5.850213671311501429e+01,2.509369181090962779e-09,2.061183529739148923e-09
5.950210080324894335e+01,2.420202377129975508e-09,1.975377408181984087e-09
6.050206608042406486e+01,2.345877790862914037e-09,1.945515118270202688e-09
6.150203248673981449e+01,2.305923525242191164e-09,1.927928313287963628e-09
6.250199996800102298e+01,2.247961645508858297e-09,1.888277130635380437e-09
6.350196847342608208e+01,2.157749915000757338e-09,1.825022829659061343e-09
6.450193795538238817e+01,2.097057216300252128e-09,1.758923504022395934e-09
6.550190836914599402e+01,2.087639236220746162e-09,1.738898259382820658e-09
6.650187967268293221e+01,2.059124271191686037e-09,1.724101470981370806e-09
6.750185182644992210e+01,1.950050964755880348e-09,1.663027811358269608e-09
6.850182479321262008e+01,1.850996416652911770e-09,1.613447146646624859e-09
6.950179853787957995e+01,1.830564066826111577e-09,1.595829758483374299e-09
7.050177302735018259e+01,1.814683147662760187e-09,1.557316259478980896e-09
7.150174823037545480e+01,1.733890230612898324e-09,1.486474152353435772e-09
7.250172411743048428e+01,1.640109368517353324e-09,1.418968922013046859e-09
7.350170066059695273e+01,1.604800489294286716e-09,1.389959887074541711e-09
7.450167783345551697e+01,1.582846279233470071e-09,1.371484105107621873e-09
7.550165561098643252e+01,1.539393023174946052e-09,1.336222326493317101e-09
7.650163396947806405e+01,1.485983839318074387e-09,1.291078076401990135e-09
7.750161288644255819e+01,1.424791877747615004e-09,1.240766521850139423e-09
7.850159234053789703e+01,1.374389725657952655e-09,1.211770975117820654e-09
7.950157231149582060e+01,1.340350365990023628e-09,1.193766611707089542e-09
8.050155278005510695e+01,1.297425777091257380e-09,1.147110125555849676e-09
8.150153372789986861e+01,1.246118487107430388e-09,1.101811476288062900e-09
8.250151513760216915e+01,1.199487046696608369e-09,1.070256597645401989e-09
8.350149699256893143e+01,1.151525922226666476e-09,1.032911475027711748e-09
8.450147927699255490e+01,1.109727407020449416e-09,1.000749374033239163e-09
8.550146197580482976e+01,1.080564088249763641e-09,9.708887576267497552e-10
8.650144507463444654e+01,1.048165870351851734e-09,9.413990158281992154e-10
8.750142855976696410e+01,1.012998297207537920e-09,9.168423357569085898e-10
8.850141241810777615e+01,9.749821465729887997e-10,8.820506478245001717e-10
8.950139663714750782e+01,9.340300219423495483e-10,8.452358878027700257e-10
9.050138120492968596e+01,9.000432112344586578e-10,8.187502822784825391e-10
9.150136611002045584e+01,8.630493142639843911e-10,7.872991653715534665e-10
9.250135134148041516e+01,8.270235614316932427e-10,7.538911022427574475e-10
9.350133688883811089e+01,8.082100241628481920e-10,7.336186730059904407e-10
9.450132274206535499e+01,7.867216245243015090e-10,7.141933892458728740e-10
9.550130889155394698e+01,7.534188300404111117e-10,6.849394962494126182e-10
9.650129532809391719e+01,7.193245658778527880e-10,6.526497369538653064e-10
9.750128204285316258e+01,6.905901635670130912e-10,6.235943551271572819e-10
9.850126902735823364e+01,6.655969540483979178e-10,6.021145059825468564e-10
9.950125627347624402e+01,6.356564138256264655e-10,5.839188046509845175e-10
1.005012437733981301e+02,6.126182527386922935e-10,5.686637671590699215e-10
1.015012315196224790e+02,5.949447857677401688e-10,5.530062927830611157e-10
1.025012195049405221e+02,5.723549253390312566e-10,5.298531488817162870e-10
1.035012077224222509e+02,5.450676842677431055e-10,5.020814208560286449e-10
1.045011961654028028e+02,5.184942987166485747e-10,4.805100008872058301e-10
1.055011848274700412e+02,5.003143951554718398e-10,4.670238177507500866e-10
1.065011737024526752e+02,4.850359701810368002e-10,4.504095964412473984e-10
1.075011627844089901e+02,4.691302126661846979e-10,4.323703024596137133e-10
1.085011520676163315e+02,4.553092202062861185e-10,4.187930290086955999e-10
1.095011415465610440e+02,4.374468945507865369e-10,4.028693706285559476e-10
1.105011312159291919e+02,4.162797937967491154e-10,3.831518448355168042e-10
1.115011210705973212e+02,3.977279667669051065e-10,3.652033841403179349e-10
1.125011111056241901e+02,3.818833280853034004e-10,3.524917994798223998e-10
1.135011013162427531e+02,3.681580068936764705e-10,3.393074761758429393e-10
1.145010916978523881e+02,3.566209980261678842e-10,3.249531429269191210e-10
1.155010822460118760e+02,3.421660445704292146e-10,3.124650566830078369e-10
1.165010729564324663e+02,3.251338573670986616e-10,2.991067979517857502e-10
1.175010638249713821e+02,3.123455785076057734e-10,2.870600960699705803e-10
1.185010548476257100e+02,3.014788845256395500e-10,2.769251429306144242e-10
1.195010460205265304e+02,2.884670939285210771e-10,2.663984499081438185e-10
1.205010373399333048e+02,2.751902649537245693e-10,2.545328133934887712e-10
1.215010288022286744e+02,2.645237419472293761e-10,2.433974699101672623e-10
1.225010204039133725e+02,2.549609360341351476e-10,2.345684375711286052e-10
1.235010121416014925e+02,2.452089850254581389e-10,2.261038916381370174e-10
1.245010040120158976e+02,2.354615194922695402e-10,2.167149226198322355e-10
1.255009960119839150e+02,2.266415918333860952e-10,2.075369480085460785e-10
1.265009881384331294e+02,2.175089839805857498e-10,1.986535998820925809e-10
1.275009803883876174e+02,2.087745216757719859e-10,1.903484485873141610e-10
1.285009727589639681e+02,1.993768038007490223e-10,1.814390007378392001e-10
1.295009652473679296e+02,1.898069995789480998e-10,1.728886544163484321e-10
1.305009578508908703e+02,1.824537617898627409e-10,1.662146561593838098e-10
1.315009505669065391e+02,1.757960910319368249e-10,1.604170316111044401e-10
1.325009433928679528e+02,1.691886815194218301e-10,1.544668464533444377e-10
1.335009363263044690e+02,1.614872007303824012e-10,1.471363498639459484e-10
1.345009293648188873e+02,1.548593053579831170e-10,1.412655251407422889e-10
1.355009225060848053e+02,1.492235666608906908e-10,1.363464827462243664e-10
1.365009157478439761e+02,1.428903320171964595e-10,1.294816972984846527e-10
1.375009090879038354e+02,1.364863080347007178e-10,1.223637361358801736e-10
1.385009025241351992e+02,1.308164023004329268e-10,1.175271235816794881e-10
1.395008960544698482e+02,1.260470693862031331e-10,1.136318596776468498e-10
1.405008896768985096e+02,1.205912829597988845e-10,1.084857132472343899e-10
1.415008833894686120e+02,1.155185624141524555e-10,1.038275965120250319e-10
1.425008771902825515e+02,1.114606731060826594e-10,1.003251846451483158e-10
1.435008710774955318e+02,1.068487851543071969e-10,9.590239248169907595e-11
1.445008650493138020e+02,1.016771094083824254e-10,9.092244002275084752e-11
1.455008591039929229e+02,9.774646644912486148e-11,8.785700551355360081e-11
1.465008532398361183e+02,9.455739947682647927e-11,8.518082679253187337e-11
1.475008474551925985e+02,8.997174133778388577e-11,8.095595496903883187e-11
1.485008417484560823e+02,8.534296072481348542e-11,7.693596522379488939e-11
1.495008361180632335e+02,8.221282622703446225e-11,7.374969454707357429e-11
1.505008305624922684e+02,7.957128111507458716e-11,7.051894127524758827e-11
1.515008250802615350e+02,7.619254424015499088e-11,6.725750852405765812e-11
1.525008196699283189e+02,7.266641723223435531e-11,6.455325975773101962e-11
1.535008143300874792e+02,6.967622946047426977e-11,6.220975030686778227e-11
1.545008090593702832e+02,6.680707494326093979e-11,5.989293341264229858e-11
1.555008038564431274e+02,6.417536030831264036e-11,5.751020172652247402e-11
1.565007987200065429e+02,6.155408241987372624e-11,5.471905158822416763e-11
1.575007936487940299e+02,5.882931255613679897e-11,5.213662968673095344e-11
1.585007886415711198e+02,5.684900567181471310e-11,5.017147593534729060e-11
1.595007836971342385e+02,5.484700787216563549e-11,4.813376140288616833e-11
1.605007788143097969e+02,5.199846453621400955e-11,4.583254694164476181e-11
1.615007739919533378e+02,4.948726302483132729e-11,4.356463468217282903e-11
1.625007692289485988e+02,4.771606643163595732e-11,4.170426611791304786e-11
1.635007645242064314e+02,4.595280551706512477e-11,4.020042388096552387e-11
1.645007598766644037e+02,4.389466530239559717e-11,3.851139604985377099e-11
1.655007552852856065e+02,4.198817433686868518e-11,3.678516855447052431e-11
1.665007507490581702e+02,4.032500254007426259e-11,3.534217571448153167e-11
1.675007462669942697e+02,3.870777523257771652e-11,3.395921459525040373e-11
1.685007418381295849e+02,3.715827776645204742e-11,3.245202657735622342e-11
1.695007374615225615e+02,3.544256446806538682e-11,3.086641197232577019e-11
1.705007331362537002e+02,3.394842057989446644e-11,2.959253459423996088e-11
1.715007288614249603e+02,3.283219802973267133e-11,2.862973471531180230e-11
1.725007246361591342e+02,3.145273803160864803e-11,2.736096179666394101e-11
1.735007204595992221e+02,2.994919633869670009e-11,2.590786625287377914e-11
1.745007163309079488e+02,2.867703327659150086e-11,2.479321806308601075e-11
1.755007122492669396e+02,2.768040368466787008e-11,2.401810928014837831e-11
1.765007082138765782e+02,2.664200020193768259e-11,2.311792913593113941e-11
1.775007042239551254e+02,2.533315200344767758e-11,2.188958029649750553e-11
1.785007002787384067e+02,2.422194270630139893e-11,2.090524983592921988e-11
1.795006963774792723e+02,2.342669640428914743e-11,2.024925123180582991e-11
1.805006925194471421e+02,2.261680158731997111e-11,1.946374245362910653e-11
1.815006887039275227e+02,2.157099765522379292e-11,1.849259118279244157e-11
1.825006849302215812e+02,2.054443720577545264e-11,1.759565322909574916e-11
1.835006811976456902e+02,1.981949687232428754e-11,1.692380605635988447e-11
1.845006775055311152e+02,1.900117827686123538e-11,1.622694807531935809e-11
1.855006738532235033e+02,1.816824105029497182e-11,1.552544596222003606e-11
1.865006702400825418e+02,1.745696719153957497e-11,1.492425814116311582e-11
1.875006666654815035e+02,1.662480029413901033e-11,1.427687428662500163e-11
1.885006631288070480e+02,1.593236785015540844e-11,1.366447096019353933e-11
1.895006596294588235e+02,1.539889267356964756e-11,1.311620721589536792e-11
1.905006561668489269e+02,1.478816059339818693e-11,1.255627317387795978e-11
1.915006527404019039e+02,1.410836516242991707e-11,1.199015370986256842e-11
1.925006493495541804e+02,1.349823320187003702e-11,1.147354089889806347e-11
1.935006459937537215e+02,1.302134133372422897e-11,1.104054838752237277e-11
1.945006426724601170e+02,1.249552387430376340e-11,1.057770317126280473e-11
1.955006393851436712e+02,1.191222987581323118e-11,1.009501631460322891e-11
1.965006361312858587e+02,1.144002400280572943e-11,9.721847173523969509e-12
1.975006329103783287e+02,1.098752119225824328e-11,9.337316437441188594e-12
1.985006297219230191e+02,1.052749637851625234e-11,8.898143990449656360e-12
1.995006265654321282e+02,1.013640632239375657e-11,8.528242228003112426e-12
2.005006234404272334e+02,9.714302176055838658e-12,8.170834940155931800e-12
2.015006203464396322e+02,9.287468863104963021e-12,7.818769635547714417e-12
2.025006172830098023e+02,8.912955064683169548e-12,7.504070409237527153e-12
2.035006142496872314e+02,8.502708412287642904e-12,7.171743364364993212e-12
2.045006112460302745e+02,8.094291157608850039e-12,6.858929837421972840e-12
2.055006082716058700e+02,7.792841888689628722e-12,6.608553718973937415e-12
2.065006053259892838e+02,7.526184320770047773e-12,6.347305730533470649e-12
2.075006024087640810e+02,7.229618104714000286e-12,6.065451210078829082e-12
2.085005995195217849e+02,6.923777218160680684e-12,5.798550749846262944e-12
2.095005966578615926e+02,6.611468153286253310e-12,5.526184795521907232e-12
2.105005938233904317e+02,6.348818114712774502e-12,5.300649441197963551e-12
2.115005910157227333e+02,6.103281947451199387e-12,5.104997923417257117e-12
2.125005882344799772e+02,5.833126765176481767e-12,4.883675928007813003e-12
2.135005854792909190e+02,5.568778350413190330e-12,4.674984767122615510e-12
2.145005827497911639e+02,5.318771700603276529e-12,4.474467175193328833e-12
2.155005800456230531e+02,5.116007571020589918e-12,4.283124770382171697e-12
2.165005773664356923e+02,4.927223715310164180e-12,4.115702692460328149e-12
2.175005747118843829e+02,4.718429975076761498e-12,3.953696802894319278e-12
2.185005720816309633e+02,4.508570722201570902e-12,3.777822070343083151e-12
2.195005694753432692e+02,4.305498195054765283e-12,3.602201143913595760e-12
2.205005668926953319e+02,4.130952537500263879e-12,3.454355743918218973e-12
2.215005643333668957e+02,3.970642431977456197e-12,3.312552500529067108e-12
2.225005617970435310e+02,3.801353478213025711e-12,3.169505411480993123e-12
2.235005592834165498e+02,3.639583067599973462e-12,3.034831140617154766e-12
2.245005567921826071e+02,3.494541223060516799e-12,2.905974205723370486e-12
2.255005543230437866e+02,3.354077674737417869e-12,2.778935504448189289e-12
2.265005518757073730e+02,3.221357558447893529e-12,2.662915549177193572e-12
2.275005494498859377e+02,3.081657990323707912e-12,2.552303106853474216e-12
2.285005470452970542e+02,2.934597260524359554e-12,2.438897507670622130e-12
2.295005446616630422e+02,2.812663891446681131e-12,2.337016418595689845e-12
2.305005422987113093e+02,2.696329242845302154e-12,2.238445648018975470e-12
2.315005399561737534e+02,2.582419064085607976e-12,2.145766453777608674e-12
2.325005376337870189e+02,2.481283360852797065e-12,2.059928142937142806e-12
2.335005353312921841e+02,2.372111345756624091e-12,1.966903390428654331e-12
2.345005330484346757e+02,2.258625797108517103e-12,1.871995391210309614e-12
2.355005307849644964e+02,2.156048663736589297e-12,1.786916271044417155e-12
2.365005285406356279e+02,2.067334239301715555e-12,1.714231128527463356e-12
2.375005263152063435e+02,1.987178434902006972e-12,1.647989429230895951e-12
2.385005241084388103e+02,1.902397654048227076e-12,1.582562922158031927e-12
2.395005219200994020e+02,1.819035282467898844e-12,1.514858489909473126e-12
2.405005197499581584e+02,1.742893437921331012e-12,1.446816351655978430e-12
2.415005175977890133e+02,1.663441842398174311e-12,1.381708304745405528e-12
2.425005154633697089e+02,1.589680955931439028e-12,1.320615731850209846e-12
2.435005133464814833e+02,1.524816288168930457e-12,1.266193971447248922e-12
2.445005112469092410e+02,1.460699545533637039e-12,1.215570295297578799e-12
2.455005091644414676e+02,1.396150773398553198e-12,1.161760057890832017e-12
2.465005070988698606e+02,1.329469562207314518e-12,1.107054599277412946e-12
2.475005050499897834e+02,1.268280630212186089e-12,1.059609213226867510e-12
2.485005030175995557e+02,1.216670911208248246e-12,1.016591014114772264e-12
2.495005010015010214e+02,1.165563410552722613e-12,9.721473172376994920e-13
2.505004990014990369e+02,1.111997159039690326e-12,9.282614380075099870e-13
2.515004970174015568e+02,1.064777917641661831e-12,8.893752719037894495e-13
2.525004950490196620e+02,1.018110313560411385e-12,8.493505960530985729e-13
2.535004930961673608e+02,9.686941462287613659e-13,8.061857460150716275e-13
2.545004911586616458e+02,9.259304907974078396e-13,7.701026525858460971e-13
2.555004892363222098e+02,8.869633128796037883e-13,7.402055304278103184e-13
2.565004873289717580e+02,8.489038911435742601e-13,7.086976518186232761e-13
2.575004854364356675e+02,8.105859138139807909e-13,6.755733972892074203e-13
2.585004835585419301e+02,7.710669761643442929e-13,6.449501140324963341e-13
2.595004816951213797e+02,7.345679029904346885e-13,6.168448736912290308e-13
2.605004798460071811e+02,7.008046541508581097e-13,5.883124838121145637e-13
2.615004780110353977e+02,6.684391570973237982e-13,5.608555111704102900e-13
2.625004761900442531e+02,6.405434508254418241e-13,5.378745889960960193e-13
2.635004743828746996e+02,6.137662451183847041e-13,5.158862815247475659e-13
2.645004725893699060e+02,5.854674489990660916e-13,4.923968296355773920e-13
2.655004708093753720e+02,5.579307790426092365e-13,4.691475415657900824e-13
2.665004690427392120e+02,5.323174112555721173e-13,4.465967493277617438e-13
2.675004672893114730e+02,5.088480804472307079e-13,4.256293295527637102e-13
2.685004655489446463e+02,4.862500391912750632e-13,4.065429912843445981e-13
2.695004638214932697e+02,4.640523595752494762e-13,3.881462218595677674e-13
2.705004621068141546e+02,4.436819589344946218e-13,3.709245244071287828e-13
2.715004604047661587e+02,4.235389806186102195e-13,3.548941888178053540e-13
2.725004587152102431e+02,4.023308006474662546e-13,3.387890140506061987e-13
2.735004570380093583e+02,3.834829967809164964e-13,3.225302880460961730e-13
2.745004553730284442e+02,3.671389204327698815e-13,3.071610295150103397e-13
2.755004537201346011e+02,3.505088294918713497e-13,2.927734163744085968e-13
2.765004520791964637e+02,3.334345751892074571e-13,2.780764080233470546e-13
2.775004504500848270e+02,3.183268656510372322e-13,2.646020447768189891e-13
2.785004488326724186e+02,3.049693292238982134e-13,2.527590008716505104e-13
2.795004472268336144e+02,2.907397669081008134e-13,2.404604871228339094e-13
2.805004456324446096e+02,2.760385798263820710e-13,2.282719951918208781e-13
2.815004440493833613e+02,2.625353392561044855e-13,2.177092759971821559e-13
2.825004424775295888e+02,2.504496819210617587e-13,2.081138913877162959e-13
2.835004409167647168e+02,2.384005645713695539e-13,1.979935494668660171e-13
2.845004393669718183e+02,2.262684870845249997e-13,1.881015130939456600e-13
2.855004378280355581e+02,2.151788135608165942e-13,1.791891725866329053e-13
2.865004362998422494e+02,2.050751889786092953e-13,1.708129024391679044e-13
2.875004347822799673e+02,1.956984780335903769e-13,1.631670451822793970e-13
2.885004332752379241e+02,1.863949413538483570e-13,1.556513220069587881e-13
2.895004317786071510e+02,1.775870834460652030e-13,1.482395744685245056e-13
2.905004302922803276e+02,1.694347240211193576e-13,1.413266131184101042e-13
2.915004288161511568e+02,1.609074611251941840e-13,1.343983250892385257e-13
2.925004273501151602e+02,1.524724672818577264e-13,1.277100897242805065e-13
2.935004258940692239e+02,1.447519883176258792e-13,1.213234653785821315e-13
2.945004244479114845e+02,1.379163606897501690e-13,1.153661899064657182e-13
2.955004230115415567e+02,1.313551701365572313e-13,1.096467674518071840e-13
2.965004215848604758e+02,1.248160771683299778e-13,1.040735096900676741e-13
2.975004201677705282e+02,1.188681788406516202e-13,9.900334010768424591e-14
2.985004187601752506e+02,1.131213341383200841e-13,9.397828239190606059e-14
2.995004173619796575e+02,1.074824658492271586e-13,8.922286319788403471e-14
3.005004159730898436e+02,1.020490097114183795e-13,8.478111779861154188e-14
3.015004145934131543e+02,9.668957468975958220e-14,8.025981385605362134e-14
3.025004132228582989e+02,9.185013987821929603e-14,7.607230123354958552e-14
3.035004118613350670e+02,8.736792085859124250e-14,7.225900224066116891e-14
3.045004105087544986e+02,8.287591736081891255e-14,6.860342890942133777e-14
3.055004091650288274e+02,7.855134529654869999e-14,6.508761950717352838e-14
3.065004078300712536e+02,7.442531375643960188e-14,6.167901327404474050e-14
3.075004065037963414e+02,7.054764769388360530e-14,5.844858065284821813e-14
3.085004051861196217e+02,6.693447666699408847e-14,5.541784153201262493e-14
3.095004038769578187e+02,6.354660568113374791e-14,5.245035397879079228e-14
3.105004025762285664e+02,6.034504807014947320e-14,4.963998655037870497e-14
3.115004012838506924e+02,5.717664066905791353e-14,4.709464733922486277e-14
3.125003999997440474e+02,5.399110663828600881e-14,4.456937318078069038e-14
3.135003987238293917e+02,5.102346592383282342e-14,4.217299799076584818e-14
3.145003974560286792e+02,4.837318898646144295e-14,4.003723789021827715e-14
3.155003961962647168e+02,4.585993777146758724e-14,3.798744159295199871e-14
3.165003949444613340e+02,4.342690818959487317e-14,3.596311960253761939e-14
3.175003937005433841e+02,4.106354596894766703e-14,3.397733002071421124e-14
3.185003924644364020e+02,3.877387598077855640e-14,3.214012274724437082e-14
3.195003912360671734e+02,3.665712054858973231e-14,3.044785264882389581e-14
3.205003900153633367e+02,3.466849921559230688e-14,2.883489058328717880e-14
3.215003888022532692e+02,3.276089960916519386e-14,2.728520183910839999e-14
3.225003875966663145e+02,3.097709516321610080e-14,2.576020023083213065e-14
3.235003863985327826e+02,2.921316977534083899e-14,2.429049287454955439e-14
3.245003852077837223e+02,2.751409324208355754e-14,2.293903937045487201e-14
3.255003840243510354e+02,2.604713562462615947e-14,2.173770630234331787e-14
3.265003828481675896e+02,2.462653322519057938e-14,2.051361794438086745e-14
3.275003816791668783e+02,2.311344442468739605e-14,1.922138674919818947e-14
3.285003805172834177e+02,2.169738312016605146e-14,1.806233196037843613e-14
3.295003793624522928e+02,2.047521931697049719e-14,1.704241315631788463e-14
3.305003782146096114e+02,1.942451225637056078e-14,1.613769688890476216e-14
3.315003770736920501e+02,1.839203796236740012e-14,1.526691330129540862e-14
3.325003759396371379e+02,1.725454782728869049e-14,1.432122125793992465e-14
3.335003748123830860e+02,1.622153004916233693e-14,1.345575833542899623e-14
3.345003736918690151e+02,1.535928579226352072e-14,1.272517042565139792e-14
3.355003725780345576e+02,1.446436449862135729e-14,1.198737507350528021e-14
3.365003714708202551e+02,1.353481542677147250e-14,1.124159044666797502e-14
3.375003703701671611e+02,1.270737511397973494e-14,1.056795585501523666e-14
3.385003692760171816e+02,1.199773697566288350e-14,9.979644490570010152e-15
3.395003681883129047e+02,1.131205445354772725e-14,9.415512428855508950e-15
3.405003671069974303e+02,1.064437906548326466e-14,8.861622904120376000e-15
3.415003660320146537e+02,1.004513247607939240e-14,8.355956106665730398e-15
3.425003649633092095e+02,9.502316139551931798e-15,7.891105409559916380e-15
3.435003639008262439e+02,8.996269154405094649e-15,7.443409539022748931e-15
3.445003628445114146e+02,8.478347186660683863e-15,6.992603815924225663e-15
3.455003617943113454e+02,7.979227143657734840e-15,6.565650137418588055e-15
3.465003607501729448e+02,7.566720643348850130e-15,6.208437038001286893e-15
3.475003597120440304e+02,7.178599064427177830e-15,5.866656922060953075e-15
3.485003586798728179e+02,6.776071045080559549e-15,5.493804483585795874e-15
3.495003576536080914e+02,6.409753121917604016e-15,5.149781246900122564e-15
3.505003566331994307e+02,6.101461000550053940e-15,4.866353621148463958e-15
3.515003556185967568e+02,5.815595217524590123e-15,4.609636561931711630e-15
3.525003546097507297e+02,5.504803630575254697e-15,4.337620998434706973e-15
3.535003536066123502e+02,5.195873373348941680e-15,4.066312489081090589e-15
3.545003526091335289e+02,4.939842751885560300e-15,3.835645882037099052e-15
3.555003516172663467e+02,4.716419609031981191e-15,3.635894628584703817e-15
3.565003506309636236e+02,4.485481667576580016e-15,3.433464917829500776e-15
3.575003496501786913e+02,4.258707954324140763e-15,3.235362741338343624e-15
3.585003486748652790e+02,4.051600931083659444e-15,3.056850387616794301e-15
3.595003477049779121e+02,3.847139232414439527e-15,2.878569186221912314e-15
3.605003467404712865e+02,3.643308258662626702e-15,2.699498829298024233e-15
3.615003457813007799e+02,3.448355054257277983e-15,2.537684223888163543e-15
3.625003448274221682e+02,3.253671983453404582e-15,2.387156698254213074e-15
3.635003438787919663e+02,3.066702690670352130e-15,2.244709337868954846e-15
3.645003429353668025e+02,2.899757308285648762e-15,2.116513960301892561e-15
3.655003419971039875e+02,2.726778876673930410e-15,1.987506021277339505e-15
3.665003410639613435e+02,2.556728464512565523e-15,1.865262285982801811e-15
3.675003401358970336e+02,2.410079500536563859e-15,1.758269806360357605e-15
3.685003392128696760e+02,2.259450976427598311e-15,1.650315471492055254e-15
3.695003382948384001e+02,2.105806136877841280e-15,1.541324109000450930e-15
3.705003373817627335e+02,1.975880171560665889e-15,1.443127515102932836e-15
3.715003364736027152e+02,1.865787120098846261e-15,1.356396346946714239e-15
3.725003355703186685e+02,1.750544703596554902e-15,1.269287321901005935e-15
3.735003346718715420e+02,1.635528131710802561e-15,1.186093264262841152e-15
3.745003337782223980e+02,1.533771989731554883e-15,1.115564363876889983e-15
3.755003328893330945e+02,1.439724578412862559e-15,1.054458084865454773e-15
3.765003320051656601e+02,1.349815382917523719e-15,9.965745268272329080e-16
3.775003311256825782e+02,1.257232699654792916e-15,9.332298245947463881e-16
3.785003302508466732e+02,1.174593184853770669e-15,8.739313838232659799e-16
3.795003293806212241e+02,1.111031716093875865e-15,8.268196588985026269e-16
3.805003285149699082e+02,1.055127026830012931e-15,7.844450222418017489e-16
3.815003276538566297e+02,9.996026141792060396e-16,7.386096194562497691e-16
3.825003267972459753e+02,9.454117583606927968e-16,6.918883106981340087e-16
3.835003259451026452e+02,8.918764744819225550e-16,6.513180357674076946e-16
3.845003250973918512e+02,8.374695008870317555e-16,6.136657015976547041e-16
3.855003242540789756e+02,7.895853519847854036e-16,5.795337466459453495e-16
3.865003234151298557e+02,7.472785395488514865e-16,5.490299501704044853e-16
3.875003225805108968e+02,7.002817879572979192e-16,5.163261633012372958e-16
3.885003217501884478e+02,6.499772231267449306e-16,4.821801540334981201e-16
3.895003209241296531e+02,6.085517404256138091e-16,4.539056338256323461e-16
3.905003201023015436e+02,5.738559446312232655e-16,4.298903414416800435e-16
3.915003192846718321e+02,5.345357481204812873e-16,4.012794755354775799e-16
3.925003184712083453e+02,4.946828906110880001e-16,3.723882349606259256e-16
3.935003176618793646e+02,4.608557805176995625e-16,3.485052609541890746e-16
3.945003168566535123e+02,4.346491683701379587e-16,3.280427357917059837e-16
3.955003160554994110e+02,4.117294964357085351e-16,3.087474364720623785e-16
3.965003152583866495e+02,3.849995156066426474e-16,2.869512245391553822e-16
3.975003144652844185e+02,3.599358882852269566e-16,2.659837569169857896e-16
3.985003136761626479e+02,3.404357681986751108e-16,2.497194156254577856e-16
3.995003128909913812e+02,3.214822136283021771e-16,2.355699557885612447e-16
4.005003121097410030e+02,2.998884115560790843e-16,2.204642643528334605e-16
4.015003113323824664e+02,2.765221045769228233e-16,2.046244056709430180e-16
4.025003105588863832e+02,2.557782373805252496e-16,1.909058499088469377e-16
4.035003097892242749e+02,2.380868540872116238e-16,1.788262623112501104e-16
4.045003090233677199e+02,2.191466472506267041e-16,1.651678323910795841e-16
4.055003082612885237e+02,1.990788660418195130e-16,1.503869225196141647e-16
4.065003075029587194e+02,1.819265414053843104e-16,1.376366941555570476e-16
4.075003067483507380e+02,1.680989685834955709e-16,1.274935138781485167e-16
4.085003059974374082e+02,1.542422943795948177e-16,1.175895185935266702e-16
4.095003052501914453e+02,1.402369555403481427e-16,1.072631981582634985e-16
4.105003045065861897e+02,1.292189437164985074e-16,9.860072315693076751e-17
4.115003037665950956e+02,1.194662352097986514e-16,9.111474066769376831e-17
4.125003030301917306e+02,1.082007377519936816e-16,8.333913559246806373e-17
4.135003022973502311e+02,9.771893809431670751e-17,7.670096994869585597e-17
4.145003015680446197e+02,8.980191353889685318e-17,7.196203121947122491e-17
4.155003008422497146e+02,8.245431916119128180e-17,6.742501205250096752e-17
4.165003001199398796e+02,7.478208562979903382e-17,6.229145871920053437e-17
4.175002994010902171e+02,6.883567743826115920e-17,5.794760311053485241e-17
4.185002986856759435e+02,6.416672182544044371e-17,5.428554079404660437e-17
4.195002979736724456e+02,5.906608954564674149e-17,5.009228838274699975e-17
4.205002972650553943e+02,5.433723892363403837e-17,4.588821697186650374e-17
4.215002965598008018e+02,5.051577282683640293e-17,4.226881867567012131e-17
4.225002958578845664e+02,4.707019947228173001e-17,3.908806561386522299e-17
4.235002951592832119e+02,4.368360922345420468e-17,3.611524706289913751e-17
4.245002944639732050e+02,4.022944894405186015e-17,3.311964949574269053e-17
4.255002937719314673e+02,3.703340277215408954e-17,3.033886633124022819e-17
4.265002930831349204e+02,3.408701631572409181e-17,2.787752538153754252e-17
4.275002923975607132e+02,3.122825806787987329e-17,2.558234727804886341e-17
4.285002917151865631e+02,2.852536250240230468e-17,2.341903277286253001e-17
4.295002910359899033e+02,2.600640146339991603e-17,2.143693851693106354e-17
4.305002903599485649e+02,2.386030694771862303e-17,1.972992527155342913e-17
4.315002896870406630e+02,2.183553049868791670e-17,1.808872256592302015e-17
4.325002890172445404e+02,1.992142031298603575e-17,1.648294499865560068e-17
4.335002883505384261e+02,1.832075497821483651e-17,1.497188938828457637e-17
4.345002876869012880e+02,1.688202076030726148e-17,1.352313122606839360e-17
4.355002870263118666e+02,1.551389810696726745e-17,1.217276304710494155e-17
4.365002863687490731e+02,1.421280936509183329e-17,1.088728514485955593e-17
4.375002857141923300e+02,1.297109802416091719e-17,9.697154647303261291e-18
4.385002850626210602e+02,1.179614218724929022e-17,8.649693909075879097e-18
4.395002844140149136e+02,1.066668281217104697e-17,7.733980319627867788e-18
4.405002837683535404e+02,9.567177262858382061e-18,6.926811249388425080e-18
4.415002831256169884e+02,8.631115557247196388e-18,6.231637842667055750e-18
4.425002824857855330e+02,7.843166236155754483e-18,5.604979680891208014e-18
4.435002818488393928e+02,7.090800023550991706e-18,5.019081130937410039e-18
4.445002812147591271e+02,6.400732758019076127e-18,4.493482734557202254e-18
4.455002805835255799e+02,5.811581192214023024e-18,4.031592119514576712e-18
4.465002799551194244e+02,5.305109581043281872e-18,3.631774834468808886e-18
4.475002793295217316e+02,4.808900145264126449e-18,3.273224469165742973e-18
4.485002787067138570e+02,4.340577359014963182e-18,2.949926787738742509e-18
4.495002780866770991e+02,3.942494061466952676e-18,2.659782692975429012e-18
4.505002774693928700e+02,3.568221780857225480e-18,2.389306966164401192e-18
4.515002768548431504e+02,3.202416952955818640e-18,2.145789487874671995e-18
4.525002762430096368e+02,2.866701908294824351e-18,1.930102321762157219e-18
4.535002756338743666e+02,2.575844800869298647e-18,1.736891695720486545e-18
4.545002750274195478e+02,2.318661043908761430e-18,1.560627008727542511e-18
4.555002744236274452e+02,2.074549916633190580e-18,1.394746807913887167e-18
4.565002738224808922e+02,1.838831044773916190e-18,1.240557649917242173e-18
4.575002732239620968e+02,1.627260234233909295e-18,1.106694058438175771e-18
4.585002726280541765e+02,1.449189201516299856e-18,9.929483340119452387e-19
4.595002720347399077e+02,1.289907648106494059e-18,8.882344326588194247e-19
4.605002714440025215e+02,1.143675581364456474e-18,7.906994012430298365e-19
4.615002708558251356e+02,1.013495150453451171e-18,7.025387491733266124e-19
4.625002702701912085e+02,9.021680241295613563e-19,6.257866175524284762e-19
4.635002696870844261e+02,8.052527598790707617e-19,5.567942713528335479e-19
4.645002691064881901e+02,7.192628122401607061e-19,4.950647995742961558e-19
4.655002685283865276e+02,6.424159522698521333e-19,4.409874640021132475e-19
4.665002679527634086e+02,5.726182918745198634e-19,3.919860751741355881e-19
4.675002673796026329e+02,5.086604114143470181e-19,3.473544422962683093e-19
4.685002668088887958e+02,4.507881360069060694e-19,3.071217352465604270e-19
4.695002662406060381e+02,4.015410475064526836e-19,2.720329966278557946e-19
4.705002656747390120e+02,3.585941786687833047e-19,2.415568187445324779e-19
4.715002651112722560e+02,3.200440153681690975e-19,2.146726314303386938e-19
4.725002645501903658e+02,2.853331394604407755e-19,1.898097730301340639e-19
4.735002639914787324e+02,2.547592509345693913e-19,1.678316612842794852e-19
4.745002634351218376e+02,2.280384010882615569e-19,1.489644172866954584e-19
4.755002628811050158e+02,2.034740764243895899e-19,1.321209794925429704e-19
4.765002623294136583e+02,1.807167616991852246e-19,1.170954478954269123e-19
4.775002617800329858e+02,1.603019211829756487e-19,1.033568292656352969e-19
4.785002612329485601e+02,1.425196211981344729e-19,9.134454940612404817e-20
4.795002606881459997e+02,1.262965183469287750e-19,8.054182057469120232e-20
4.805002601456112075e+02,1.116934323469761379e-19,7.054315542632030525e-20
4.815002596053298021e+02,9.916328082564729828e-20,6.208748096823028368e-20
4.825002590672879137e+02,8.782421698354610570e-20,5.477774366863726453e-20
4.835002585314717862e+02,7.749173783083992973e-20,4.809112717967057181e-20
4.845002579978673225e+02,6.852839555807195784e-20,4.221568208938369903e-20
4.855002574664610506e+02,6.046103839617813291e-20,3.709846440792168421e-20
4.865002569372393850e+02,5.316366176476784031e-20,3.254886251058673585e-20
4.875002564101889106e+02,4.693990875493753090e-20,2.858487568126569690e-20
4.885002558852963261e+02,4.161341189641448417e-20,2.516177772031296804e-20
4.895002553625482733e+02,3.691215679948103879e-20,2.211165329356938826e-20
4.905002548419318487e+02,3.260739753046570472e-20,1.938401983213819323e-20
4.915002543234336940e+02,2.873876065415835197e-20,1.702048590364092539e-20
4.925002538070411902e+02,2.544381601899673873e-20,1.497906150904409206e-20
4.935002532927414336e+02,2.262867825681129689e-20,1.319795323655001188e-20
4.945002527805219188e+02,2.010265117262114090e-20,1.159755419468429088e-20
4.955002522703696286e+02,1.781846578475380017e-20,1.018850012895855276e-20
4.965002517622725122e+02,1.581926449489941731e-20,9.000155423053538042e-21
4.975002512562179504e+02,1.399098158478265309e-20,7.928770725364819002e-21
4.985002507521937218e+02,1.230615490850578096e-20,6.923666850974252908e-21
4.995002502501875483e+02,1.084176281605004586e-20,6.006934429832945866e-21
5.005002497501874359e+02,9.582255034396882324e-21,5.192270335969316232e-21
5.015002492521813338e+02,8.460820076806047125e-21,4.480488239216565449e-21
5.025002487561573048e+02,7.455720098362161678e-21,3.885415277573975468e-21
5.035002482621035824e+02,6.569969073137059523e-21,3.387870778925571343e-21
5.045002477700085706e+02,5.769633335067702373e-21,2.939417112416781706e-21
5.055002472798603890e+02,5.038442003142644387e-21,2.548774197103167148e-21
5.065002467916476121e+02,4.356705659082228835e-21,2.226708282801261889e-21
5.075002463053589281e+02,3.748400203830211372e-21,1.956314032144614938e-21
5.085002458209828546e+02,3.240961116260926837e-21,1.709184579163114071e-21
5.095002453385080798e+02,2.798868100107542500e-21,1.480624292336626751e-21
5.105002448579236329e+02,2.402807408129174503e-21,1.274037442157505334e-21
5.115002443792182589e+02,2.216396951882375793e-21,1.174212163267094359e-21

